Learning Time-Varying Turn-Taking Behavior in Group Conversations

We propose a flexible probabilistic model for predicting turn-taking patterns in group conversations based solely on individual characteristics and past speaking behavior. Many models of conversation dynamics cannot yield insights that generalize beyond a single group. Moreover, past works often aim to characterize speaking behavior through a universal formulation that may not be suitable for all groups. We thus develop a generalization of prior conversation models that predicts speaking turns among individuals in any group based on their individual characteristics, that is, personality traits, and prior speaking behavior. Importantly, our approach provides the novel ability to learn how speaking inclination varies based on when individuals last spoke. We apply our model to synthetic and real-world conversation data to verify the proposed approach and characterize real group interactions. Our results demonstrate that previous behavioral models may not always be realistic, motivating our data-driven yet theoretically grounded approach.

==> data/real_extra_memfunc.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,3.626814560485589,3.7697081565856934,1.584937246593879,3.059535264968872,5.3859992027282715,3.2150380611419678,3.1806209087371826,2.6818461418151855,3.5160186290740967,4.02441930770874,4.44016170501709,3.459871292114258,3.302438259124756,1.3808249453697259,1.6351140981015528,1.7916539714162534,1.4636969522651302,1.6632837392137667,1.5776388125712,1.4399882871606244,1.6448463806054483,1.4559772973943774,1.247803294565788
3.0,2.1997742280267087,2.709559202194214,0.9613130337797101,3.0603084564208984,3.553380250930786,2.5603628158569336,2.3996031284332275,2.058535575866699,3.5169479846954346,2.821478843688965,3.109078884124756,2.4644763469696045,3.302844285964966,0.8375126650627608,0.9917468326269623,1.0866930652598599,0.8877770780767402,1.0088325836346217,0.9568863097770656,0.8733970457899984,0.9976497603545599,0.8830948707152287,0.7568309554445848
4.0,1.3342305137438888,1.945310354232788,0.5830658285687608,3.060340166091919,2.336054563522339,2.0342459678649902,1.8014090061187744,1.569771409034729,3.516991138458252,1.9636144638061523,2.1663312911987305,1.7457456588745117,3.302854061126709,0.5079771092582022,0.6015248606611462,0.6591126617772066,0.5384640168436394,0.6118878924915075,0.5803808847390709,0.5297420863740729,0.6051051673100019,0.5356241145237505,0.45904117869674677
5.0,0.8092517137098066,1.4579745531082153,0.3536473016577037,3.0603415966033936,1.6156635284423828,1.6132160425186157,1.3472316265106201,1.1909546852111816,3.516993284225464,1.4054228067398071,1.6481200456619263,1.3852137327194214,3.302854537963867,0.3081036911972938,0.36484327057035487,0.39977203757267893,0.32659493536768713,0.371128767103047,0.35201880090539056,0.3213048171260133,0.3670148363240589,0.3248724475400855,0.27842254895020263
6.0,0.4908359757899882,1.2636282444000244,0.21449793118003968,3.0603415966033936,1.5020685195922852,1.2774162292480469,1.1652905941009521,0.89999920129776,3.516993284225464,1.2857505083084106,1.483415126800537,1.231457233428955,3.302854537963867,0.1868743350817921,0.22128862959075216,0.24247399768362063,0.19808984160736814,0.22510097594934736,0.21351019554439668,0.19488122270028788,0.2226057507999556,0.19704509992894595,0.16887181229363937
7.0,0.29770706820659565,1.102492094039917,0.13009957170562453,3.0603415966033936,1.3955045938491821,1.0103105306625366,1.0182679891586304,0.6780758500099182,3.516993284225464,1.1760345697402954,1.3448330163955688,1.0944181680679321,3.302854537963867,0.11334501374051908,0.13421833849258347,0.14706791377820597,0.12014756231248806,0.1365306434445153,0.1295004797589163,0.11820143657001024,0.13501721288852314,0.11951389445304535,0.10242593171732908
8.0,0.1805684644804604,0.9657012224197388,0.07890937905494348,3.0603415966033936,1.2956697940826416,0.7983006238937378,0.8893876075744629,0.509703516960144,3.516993284225464,1.0754852294921875,1.2190091609954834,0.9723531603813171,3.302854537963867,0.06874722595917453,0.08140753739144019,0.08920119876645595,0.07287318023225811,0.08281002123939218,0.07854601142127801,0.07169279530178929,0.081892079205837,0.07248884124743163,0.06212446793619275
9.0,0.10952030988463088,0.8490567803382874,0.047860957735709135,3.0603415966033936,1.2022544145584106,0.6303066611289978,0.7765086889266968,0.3824741840362549,3.516993284225464,0.9833688139915466,1.104801058769226,0.8636837601661682,3.302854537963867,0.041697300314431605,0.04937616735961109,0.05410326193497627,0.04419981808162915,0.050226816813145725,0.0476405641251438,0.04348387843103705,0.04967005682595555,0.04396670470360906,0.03768039452163533
10.0,0.06642742580625721,0.7491174340248108,0.029029138269918126,3.0603415966033936,1.11494779586792,0.49737006425857544,0.677718460559845,0.2866271436214447,3.516993284225464,0.8990051746368408,1.0011667013168335,0.7669870257377625,3.302854537963867,0.025290691067948002,0.029948159362706315,0.03281528715402657,0.026808544820228913,0.030464104336942865,0.028895462787905484,0.026374305471640852,0.030126412334610813,0.02666715440927055,0.022854314547439778
11.0,0.04029027039728119,0.6630744338035583,0.017607062385742694,3.0603415966033936,1.0334389209747314,0.392286092042923,0.591315507888794,0.21458713710308075,3.516993284225464,0.8217641115188599,0.9071487188339233,0.6809800267219543,3.302854537963867,0.015339579538030905,0.018164476855441338,0.019903477766191238,0.016260204375749144,0.01847741330104045,0.01752598410745016,0.015996824897176843,0.018272592748086312,0.016174446756513524,0.013861842479738682
12.0,0.024437284284063353,0.5911659598350525,0.01067922316442601,3.0603415966033936,0.9751026630401611,0.30928927659988403,0.5157896280288696,0.16053453087806702,3.516993284225464,0.7510629892349243,0.8218733072280884,0.6045095920562744,3.302854537963867,0.009303925296916298,0.011017312130465697,0.012072069500103704,0.009862312487085377,0.011207117679263055,0.010630046702804877,0.009702564758192152,0.011082887734157073,0.009810297861715014,0.008407632464068511
13.0,0.014821962158398112,0.5291263461112976,0.006477276271137744,3.0603415966033936,0.922819197177887,0.24378104507923126,0.4498045742511749,0.12003058195114136,3.516993284225464,0.6863646507263184,0.7445425987243652,0.5365419983863831,3.302854537963867,0.005643115948255701,0.0066823375947513575,0.007322080277994659,0.005981794899084036,0.006797460479480537,0.006447449239428345,0.005884903003690833,0.006722111208919342,0.005950246434043444,0.0050994868650528265
14.0,0.008989974486168896,0.4749835431575775,0.003928666649874163,3.0603415966033936,0.8731404542922974,0.19210295379161835,0.39218106865882874,0.08970867097377777,3.516993284225464,0.6271719336509705,0.6744308471679688,0.47614914178848267,3.302854537963867,0.0034227228389304134,0.004053042629767073,0.0044410661814809635,0.003628142006407106,0.0041228681889898845,0.0039105756406541915,0.003569374101173459,0.004077166546207537,0.0036090068950931148,0.0030929951324564003
15.0,0.005452695155895764,0.4275166392326355,0.0023828567749391975,3.0603415966033936,0.825957179069519,0.1513524055480957,0.34187817573547363,0.06702578812837601,3.516993284225464,0.5730282068252563,0.6108735799789429,0.4225010275840759,3.302854537963867,0.0020759863415099615,0.0024582946200760497,0.002693642800881115,0.0022005793646772197,0.002500645962576265,0.002371884023182141,0.002164934828345926,0.0024729265150295362,0.00218897333298827,0.0018759963781767445
16.0,0.003307226790117338,0.3857249319553375,0.0014452756917045894,3.0603415966033936,0.7811632752418518,0.11922895908355713,0.2979811131954193,0.050066620111465454,3.516993284225464,0.5235117077827454,0.5532666444778442,0.3748561441898346,3.302854537963867,0.0012591493652704532,0.0014910310576827439,0.0016337769450486081,0.0013347188538076818,0.001516718445389115,0.001438620381342519,0.0013130993496715112,0.0014999057505817282,0.0013276794397507374,0.0011378493208740517
17.0,0.0020059344468291635,0.34878426790237427,0.000876604018756217,3.0603415966033936,0.738654375076294,0.09391282498836517,0.2596849799156189,0.03739200532436371,3.516993284225464,0.47823479771614075,0.5010595321655273,0.33255118131637573,3.302854537963867,0.0007637126951942315,0.0009043560510683402,0.0009909358083036231,0.0008095479069308631,0.0009199362392801797,0.0008725673689717182,0.0007964350148244916,0.0009097388244071081,0.0008052782864789141,0.0006901404992433104
18.0,0.0012166607433755892,0.31601282954216003,0.000531687213802954,3.0603415966033936,0.6983294486999512,0.0739656463265419,0.2262837290763855,0.02792241796851158,3.516993284225464,0.43684062361717224,0.4537528455257416,0.2949950397014618,3.302854537963867,0.0004632151648470706,0.0005485196722695924,0.0006010329495432683,0.000491015626059758,0.0005579695341041664,0.0005292388619461332,0.00048306225495973993,0.0005517844893338389,0.0004884259703503149,0.0004185913723004513
19.0,0.000737942043326059,0.28684309124946594,0.00032248459654867764,3.0603415966033936,0.6600903272628784,0.05825100466609001,0.19715820252895355,0.02084898017346859,3.516993284225464,0.3990025520324707,0.4108908474445343,0.26165980100631714,3.302854537963867,0.00028095419952358996,0.0003326939986870333,0.00036454491139550834,0.0002978160316032367,0.0003384256296197507,0.0003209995960817514,0.00029299206818300335,0.00033467421033485183,0.0002962453260173596,0.00025388850119140925
20.0,0.00044758447436824337,0.2608000338077545,0.00019559679509183195,3.0603415966033936,0.6238414645195007,0.04587261378765106,0.17176605761051178,0.015566288493573666,3.516993284225464,0.36441871523857117,0.37205955386161804,0.23207558691501617,3.302854537963867,0.00017040733598607788,0.00020178911050608035,0.0002211076656036012,0.00018063455412130967,0.00020526552039693076,0.00019469609677895357,0.0001777086724056059,0.00020299016958320233,0.0001796818730260933,0.0001539911601210772
21.0,0.00027147370651570287,0.2374838888645172,0.00011863545316472558,3.0603415966033936,0.5894896984100342,0.03612302988767624,0.1496322900056839,0.011621495708823204,3.516993284225464,0.33281341195106506,0.3368837237358093,0.20582355558872223,3.302854537963867,0.00010335727391550819,0.0001223912823180784,0.00013410857828607256,0.00010956039527809533,0.0001244998315026074,0.00011808915202281342,0.00010778575831082841,0.00012311976147247905,0.00010898256498491799,9.340035993815072e-05
22.0,0.0001646571263076031,0.21655647456645966,7.195603967330823e-05,3.0603415966033936,0.5569468140602112,0.028444582596421242,0.1303417682647705,0.008676037192344666,3.516993284225464,0.3039332628250122,0.30502161383628845,0.18253129720687866,3.302854537963867,6.268935553407254e-05,7.423406520745926e-05,8.134096446097494e-05,6.645173882640005e-05,7.551296493538818e-05,7.162469128130248e-05,6.537536709589321e-05,7.467591014956478e-05,6.610126703747725e-05,5.6650181930683966e-05
23.0,9.986959544573692e-05,0.19772973656654358,4.364354421336008e-05,3.0603415966033936,0.5261258482933044,0.02239774912595749,0.11353138834238052,0.006476900540292263,3.516993284225464,0.27754634618759155,0.27616265416145325,0.16186730563640594,3.302854537963867,3.802301616904084e-05,4.502523654343091e-05,4.9335788836177004e-05,4.030501698942804e-05,4.580092843911795e-05,4.3442571254562095e-05,3.9652164533627695e-05,4.529322904765687e-05,4.0092445104082025e-05,3.436007221925845e-05
24.0,6.057397161093663e-05,0.18075717985630035,2.647114766392677e-05,3.0603415966033936,0.496943861246109,0.017635993659496307,0.09888392686843872,0.00483507988974452,3.516993284225464,0.2534388303756714,0.25002655386924744,0.14353615045547485,3.302854537963867,2.306212508127247e-05,2.730918642440452e-05,2.9923668550249613e-05,2.4446228544326685e-05,2.7779667341629324e-05,2.6349251402642635e-05,2.4050253513615094e-05,2.747173209479073e-05,2.431729717847141e-05,2.0840437270920557e-05
25.0,3.673997096259572e-05,0.16542696952819824,1.6055562655952037e-05,3.0603415966033936,0.4693208932876587,0.013886299915611744,0.08612228184938431,0.0036093781236559153,3.516993284225464,0.23141607642173767,0.22635740041732788,0.1272764503955841,3.302854537963867,1.398788593991946e-05,1.6563858858209365e-05,1.814962242680508e-05,1.4827387126476275e-05,1.684921995931593e-05,1.598162883617887e-05,1.4587216129869042e-05,1.6662447790902144e-05,1.4749186300086424e-05,1.26403641666312e-05
26.0,2.2283918825766174e-05,0.15155579149723053,9.73819100977211e-06,3.0603415966033936,0.443180114030838,0.010933737270534039,0.07500471919775009,0.0026943625416606665,3.516993284225464,0.2112993746995926,0.20492351055145264,0.1128547415137291,3.302854537963867,8.48408168712442e-06,1.0046488240656673e-05,1.100830246406529e-05,8.993264895636263e-06,1.0219568497567162e-05,9.693347881290015e-06,8.847593822620237e-06,1.010628545104319e-05,8.945833696815954e-06,7.666768416994754e-06
27.0,1.351587998637473e-05,0.1389845460653305,5.906511417564713e-06,3.0603415966033936,0.4184477925300598,0.008608871139585972,0.06532007455825806,0.0020112961065024137,3.516993284225464,0.19292490184307098,0.18551476299762726,0.10006413608789444,3.302854537963867,5.145855662747446e-06,6.093503140400706e-06,6.676872955845728e-06,5.4546908901207296e-06,6.1984816228078565e-06,5.87931268526289e-06,5.366336918103273e-06,6.1297719818654145e-06,5.4259224138092865e-06,4.65013010582381e-06
28.0,8.197795604732645e-06,0.12757447361946106,3.5824802666957272e-06,3.0603415966033936,0.3950532376766205,0.006778284907341003,0.05688418447971344,0.0015013838419690728,3.516993284225464,0.17614303529262543,0.16794031858444214,0.08872087299823761,3.302854537963867,3.1211192299121993e-06,3.695896479708244e-06,4.04972815872655e-06,3.308437264113418e-06,3.759569147898284e-06,3.5659834016493554e-06,3.2548478711774384e-06,3.7178946440488468e-06,3.290988301197311e-06,2.8204464808348935e-06
29.0,4.972214376327817e-06,0.11720416694879532,2.1728841195664504e-06,3.0603415966033936,0.3729288578033447,0.005336929112672806,0.049536462873220444,0.001120744040235877,3.516993284225464,0.16081631183624268,0.15202823281288147,0.07866163551807404,3.302854537963867,1.8930545055604325e-06,2.2416745300670408e-06,2.4562842917692427e-06,2.0066686364205713e-06,2.280293955510009e-06,2.162878265126684e-06,1.974165026569512e-06,2.2550170911970134e-06,1.996085305431764e-06,1.710687264704963e-06
30.0,3.015800465906751e-06,0.10776675492525101,1.3179208385197438e-06,3.0603415966033936,0.35200953483581543,0.004202030133455992,0.04313689470291138,0.0008366030524484813,3.516993284225464,0.1468195915222168,0.13762108981609344,0.06974150240421295,3.302854537963867,1.1481955981295422e-06,1.3596443315825698e-06,1.4898117319285777e-06,1.2171060518728198e-06,1.3830681971742163e-06,1.3118519810254037e-06,1.1973916159468146e-06,1.3677370039869881e-06,1.210686937146221e-06,1.0375842752235018e-06
31.0,1.8291754461480894e-06,0.09916810691356659,7.993593956364074e-07,3.0603415966033936,0.33223360776901245,0.0033084643073379993,0.037563253194093704,0.0006244963733479381,3.516993284225464,0.13403786718845367,0.1245773583650589,0.06183164194226265,3.302854537963867,6.964158336126531e-07,8.246659734093185e-07,9.036164926142612e-07,7.3821213658266e-07,8.3887326605964e-07,7.956784474966633e-07,7.262547267545977e-07,8.295744273416088e-07,7.343187466927651e-07,6.293266749587651e-07


==> data/real_extra_memfunc_2025-09-08.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,36.26814560485589,37.69708251953125,15.849372465938794,30.59535026550293,53.859989166259766,32.15037536621094,31.806211471557617,26.81846046447754,35.160186767578125,40.24419403076172,44.401615142822266,34.59870910644531,33.024383544921875,13.808249453697258,16.351140981015526,17.916539714162536,14.6369695226513,16.632837392137667,15.776388125712,14.399882871606245,16.448463806054484,14.559772973943774,12.478032945657882
3.0,21.99774228026709,27.09559440612793,9.613130337797102,30.60308265686035,35.5338020324707,25.603626251220703,23.99603271484375,20.585355758666992,35.16947937011719,28.214786529541016,31.090787887573242,24.64476203918457,33.0284423828125,8.375126650627607,9.917468326269622,10.8669306525986,8.877770780767403,10.088325836346215,9.568863097770654,8.733970457899986,9.9764976035456,8.830948707152288,7.568309554445849
4.0,13.342305137438887,19.45310401916504,5.830658285687607,30.6033992767334,23.360544204711914,20.342456817626953,18.01409149169922,15.697712898254395,35.16991424560547,19.636144638061523,21.663312911987305,17.457456588745117,33.028541564941406,5.079771092582021,6.015248606611462,6.591126617772066,5.384640168436394,6.118878924915075,5.803808847390709,5.297420863740729,6.0510516731000195,5.3562411452375045,4.5904117869674685
5.0,8.092517137098067,14.579745292663574,3.5364730165770366,30.60341453552246,16.156635284423828,16.132160186767578,13.47231674194336,11.909546852111816,35.1699333190918,14.054227828979492,16.481201171875,13.85213565826416,33.02854537963867,3.081036911972938,3.6484327057035486,3.99772037572679,3.2659493536768713,3.7112876710304694,3.5201880090539053,3.213048171260133,3.670148363240589,3.248724475400855,2.784225489502027
6.0,4.908359757899881,12.636282920837402,2.144979311800397,30.60341453552246,15.020685195922852,12.774161338806152,11.65290641784668,8.999991416931152,35.1699333190918,12.857503890991211,14.834151268005371,12.314571380615234,33.02854537963867,1.868743350817921,2.2128862959075217,2.4247399768362063,1.9808984160736816,2.2510097594934737,2.1351019554439667,1.9488122270028787,2.226057507999556,1.9704509992894594,1.6887181229363941
7.0,2.9770706820659565,11.024922370910645,1.3009957170562452,30.60341453552246,13.955045700073242,10.103104591369629,10.1826810836792,6.780757904052734,35.1699333190918,11.760344505310059,13.44832992553711,10.944180488586426,33.02854537963867,1.1334501374051906,1.3421833849258347,1.4706791377820598,1.2014756231248807,1.3653064344451527,1.2950047975891628,1.1820143657001023,1.3501721288852315,1.1951389445304537,1.024259317173291
8.0,1.805684644804604,9.657012939453125,0.7890937905494348,30.60341453552246,12.956697463989258,7.983005523681641,8.893876075744629,5.097034931182861,35.1699333190918,10.754852294921875,12.190091133117676,9.723530769348145,33.02854537963867,0.6874722595917453,0.8140753739144019,0.8920119876645596,0.7287318023225811,0.8281002123939217,0.7854601142127802,0.7169279530178929,0.8189207920583701,0.7248884124743163,0.6212446793619276
9.0,1.0952030988463086,8.490568161010742,0.47860957735709125,30.60341453552246,12.022543907165527,6.303066253662109,7.765087127685547,3.8247416019439697,35.1699333190918,9.833687782287598,11.04801082611084,8.636837005615234,33.02854537963867,0.41697300314431607,0.4937616735961109,0.5410326193497628,0.4419981808162915,0.5022681681314572,0.476405641251438,0.4348387843103705,0.49670056825955555,0.43966704703609066,0.3768039452163534
10.0,0.6642742580625721,7.491174221038818,0.29029138269918126,30.60341453552246,11.1494779586792,4.973700523376465,6.777184963226318,2.8662712574005127,35.1699333190918,8.99005126953125,10.011666297912598,7.669869899749756,33.02854537963867,0.25290691067948,0.2994815936270631,0.3281528715402657,0.26808544820228913,0.30464104336942865,0.28895462787905485,0.2637430547164085,0.30126412334610814,0.2666715440927055,0.2285431454743978
11.0,0.4029027039728119,6.630743503570557,0.17607062385742692,30.60341453552246,10.334388732910156,3.922860622406006,5.913155555725098,2.145871162414551,35.1699333190918,8.21764087677002,9.071486473083496,6.809799671173096,33.02854537963867,0.15339579538030904,0.1816447685544134,0.19903477766191238,0.16260204375749143,0.18477413301040452,0.17525984107450163,0.15996824897176842,0.18272592748086314,0.16174446756513527,0.13861842479738684
12.0,0.24437284284063351,5.911660194396973,0.1067922316442601,30.60341453552246,9.751026153564453,3.092892646789551,5.157896518707275,1.6053451299667358,35.1699333190918,7.510629653930664,8.218732833862305,6.045095443725586,33.02854537963867,0.09303925296916299,0.11017312130465698,0.12072069500103705,0.09862312487085377,0.11207117679263054,0.10630046702804877,0.09702564758192152,0.11082887734157074,0.09810297861715014,0.08407632464068512
13.0,0.1482196215839811,5.291263103485107,0.06477276271137745,30.60341453552246,9.228192329406738,2.437810182571411,4.498045921325684,1.200305700302124,35.1699333190918,6.863646030426025,7.445425510406494,5.365419387817383,33.02854537963867,0.05643115948255701,0.06682337594751357,0.07322080277994661,0.05981794899084036,0.06797460479480537,0.06447449239428345,0.05884903003690833,0.06722111208919343,0.05950246434043444,0.050994868650528276
14.0,0.08989974486168896,4.749835968017578,0.03928666649874163,30.60341453552246,8.731404304504395,1.9210293292999268,3.9218108654022217,0.8970866799354553,35.1699333190918,6.271719455718994,6.7443084716796875,4.761490821838379,33.02854537963867,0.034227228389304136,0.04053042629767074,0.04441066181480964,0.03628142006407106,0.04122868188989884,0.03910575640654191,0.035693741011734594,0.04077166546207537,0.03609006895093115,0.03092995132456401
15.0,0.054526951558957634,4.275166034698486,0.02382856774939197,30.60341453552246,8.25957202911377,1.5135239362716675,3.4187817573547363,0.6702578663825989,35.1699333190918,5.730281829833984,6.108736038208008,4.225009918212891,33.02854537963867,0.020759863415099614,0.024582946200760496,0.02693642800881115,0.022005793646772197,0.025006459625762645,0.023718840231821407,0.021649348283459262,0.024729265150295367,0.0218897333298827,0.018759963781767447
16.0,0.033072267901173374,3.8572494983673096,0.014452756917045895,30.60341453552246,7.81163215637207,1.1922894716262817,2.979811429977417,0.5006662011146545,35.1699333190918,5.235116958618164,5.5326666831970215,3.748561143875122,33.02854537963867,0.012591493652704532,0.01491031057682744,0.016337769450486084,0.013347188538076817,0.015167184453891149,0.014386203813425189,0.013130993496715114,0.014999057505817284,0.013276794397507374,0.01137849320874052
17.0,0.020059344468291634,3.487842321395874,0.008766040187562172,30.60341453552246,7.3865437507629395,0.9391281604766846,2.5968499183654785,0.3739200532436371,35.1699333190918,4.782347679138184,5.010595321655273,3.3255114555358887,33.02854537963867,0.007637126951942315,0.009043560510683403,0.009909358083036232,0.008095479069308631,0.009199362392801795,0.008725673689717182,0.007964350148244917,0.009097388244071082,0.008052782864789143,0.006901404992433106
18.0,0.012166607433755892,3.160128355026245,0.00531687213802954,30.60341453552246,6.983294486999512,0.739656388759613,2.2628374099731445,0.279224157333374,35.1699333190918,4.368405818939209,4.537528038024902,2.9499502182006836,33.02854537963867,0.004632151648470706,0.005485196722695924,0.006010329495432683,0.00491015626059758,0.005579695341041664,0.0052923886194613315,0.004830622549597399,0.005517844893338389,0.004884259703503149,0.004185913723004514
19.0,0.007379420433260589,2.8684308528900146,0.0032248459654867765,30.60341453552246,6.600903034210205,0.5825099945068359,1.971582055091858,0.208489790558815,35.1699333190918,3.990025281906128,4.108908653259277,2.616597890853882,33.02854537963867,0.0028095419952358994,0.0033269399868703334,0.0036454491139550835,0.002978160316032367,0.003384256296197507,0.003209995960817514,0.0029299206818300333,0.0033467421033485183,0.0029624532601735956,0.002538885011914093
20.0,0.004475844743682434,2.6080000400543213,0.001955967950918319,30.60341453552246,6.238414287567139,0.45872610807418823,1.717660665512085,0.1556628793478012,35.1699333190918,3.6441869735717773,3.720595359802246,2.32075572013855,33.02854537963867,0.0017040733598607787,0.0020178911050608033,0.002211076656036012,0.0018063455412130965,0.0020526552039693076,0.0019469609677895355,0.0017770867240560592,0.0020299016958320237,0.001796818730260933,0.0015399116012107723
21.0,0.0027147370651570287,2.3748390674591064,0.001186354531647256,30.60341453552246,5.894896984100342,0.3612302839756012,1.4963229894638062,0.11621495336294174,35.1699333190918,3.328134059906006,3.3688371181488037,2.0582354068756104,33.02854537963867,0.0010335727391550817,0.001223912823180784,0.0013410857828607258,0.0010956039527809532,0.0012449983150260742,0.0011808915202281341,0.001077857583108284,0.0012311976147247904,0.0010898256498491799,0.0009340035993815073
22.0,0.001646571263076031,2.165564775466919,0.0007195603967330824,30.60341453552246,5.569468021392822,0.2844458222389221,1.303417682647705,0.08676037192344666,35.1699333190918,3.039332628250122,3.05021595954895,1.8253127336502075,33.02854537963867,0.0006268935553407253,0.0007423406520745925,0.0008134096446097495,0.0006645173882640005,0.0007551296493538818,0.0007162469128130248,0.0006537536709589322,0.0007467591014956479,0.0006610126703747725,0.0005665018193068398
23.0,0.0009986959544573692,1.9772974252700806,0.00043643544213360066,30.60341453552246,5.261258125305176,0.2239774763584137,1.1353139877319336,0.06476899981498718,35.1699333190918,2.775463342666626,2.7616264820098877,1.6186728477478027,33.02854537963867,0.0003802301616904084,0.0004502523654343091,0.00049335788836177,0.00040305016989428035,0.00045800928439117944,0.000434425712545621,0.000396521645336277,0.00045293229047656865,0.0004009244510408203,0.0003436007221925846
24.0,0.0006057397161093662,1.8075720071792603,0.00026471147663926765,30.60341453552246,4.969438552856445,0.17635992169380188,0.988839328289032,0.04835079610347748,35.1699333190918,2.534388303756714,2.50026535987854,1.435361385345459,33.02854537963867,0.00023062125081272467,0.0002730918642440452,0.00029923668550249616,0.0002444622854432669,0.00027779667341629324,0.00026349251402642634,0.00024050253513615094,0.0002747173209479073,0.00024317297178471414,0.00020840437270920563
25.0,0.0003673997096259572,1.6542694568634033,0.00016055562655952038,30.60341453552246,4.693208694458008,0.1388629972934723,0.8612229228019714,0.036093778908252716,35.1699333190918,2.3141605854034424,2.2635738849639893,1.2727644443511963,33.02854537963867,0.0001398788593991946,0.00016563858858209367,0.00018149622426805078,0.00014827387126476274,0.0001684921995931593,0.00015981628836178867,0.00014587216129869043,0.00016662447790902148,0.00014749186300086424,0.00012640364166631202
26.0,0.00022283918825766175,1.5155580043792725,9.738191009772111e-05,30.60341453552246,4.431800842285156,0.10933736711740494,0.7500472068786621,0.026943622156977654,35.1699333190918,2.1129937171936035,2.0492351055145264,1.1285473108291626,33.02854537963867,8.48408168712442e-05,0.00010046488240656674,0.00011008302464065292,8.993264895636263e-05,0.00010219568497567161,9.693347881290015e-05,8.847593822620237e-05,0.0001010628545104319,8.945833696815954e-05,7.666768416994755e-05
27.0,0.00013515879986374728,1.3898452520370483,5.906511417564714e-05,30.60341453552246,4.184477806091309,0.08608870953321457,0.6532008051872253,0.020112959668040276,35.1699333190918,1.9292489290237427,1.8551476001739502,1.0006412267684937,33.02854537963867,5.145855662747446e-05,6.093503140400706e-05,6.676872955845729e-05,5.45469089012073e-05,6.198481622807856e-05,5.8793126852628897e-05,5.366336918103273e-05,6.129771981865415e-05,5.425922413809287e-05,4.650130105823811e-05
28.0,8.197795604732643e-05,1.2757446765899658,3.5824802666957275e-05,30.60341453552246,3.9505324363708496,0.06778284162282944,0.5688418745994568,0.015013838186860085,35.1699333190918,1.7614303827285767,1.6794031858444214,0.8872086405754089,33.02854537963867,3.121119229912199e-05,3.695896479708244e-05,4.049728158726551e-05,3.308437264113418e-05,3.759569147898284e-05,3.565983401649355e-05,3.2548478711774384e-05,3.717894644048847e-05,3.290988301197311e-05,2.8204464808348938e-05
29.0,4.972214376327817e-05,1.172041654586792,2.1728841195664502e-05,30.60341453552246,3.7292885780334473,0.05336928740143776,0.4953646659851074,0.011207439936697483,35.1699333190918,1.6081631183624268,1.52028226852417,0.7866162657737732,33.02854537963867,1.8930545055604322e-05,2.2416745300670406e-05,2.4562842917692432e-05,2.0066686364205713e-05,2.280293955510009e-05,2.1628782651266838e-05,1.974165026569512e-05,2.2550170911970133e-05,1.9960853054317636e-05,1.7106872647049634e-05
30.0,3.0158004659067513e-05,1.077667474746704,1.3179208385197438e-05,30.60341453552246,3.5200953483581543,0.042020298540592194,0.43136894702911377,0.00836602970957756,35.1699333190918,1.468195915222168,1.3762108087539673,0.6974149346351624,33.02854537963867,1.1481955981295421e-05,1.3596443315825698e-05,1.4898117319285777e-05,1.2171060518728198e-05,1.3830681971742161e-05,1.3118519810254037e-05,1.1973916159468146e-05,1.3677370039869883e-05,1.2106869371462212e-05,1.0375842752235019e-05
31.0,1.8291754461480894e-05,0.991680920124054,7.993593956364072e-06,30.60341453552246,3.322335958480835,0.03308463841676712,0.37563255429267883,0.006244963500648737,35.1699333190918,1.3403786420822144,1.2457735538482666,0.6183163523674011,33.02854537963867,6.96415833612653e-06,8.246659734093185e-06,9.036164926142612e-06,7.3821213658266e-06,8.3887326605964e-06,7.956784474966631e-06,7.262547267545978e-06,8.295744273416087e-06,7.343187466927651e-06,6.293266749587652e-06


==> data/real_extra_memfunc_2025-09-11.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_pred_10,w_pred_11,w_pred_12,w_pred_13,w_pred_14,w_pred_15,w_pred_16,w_pred_17,w_pred_18,w_pred_19,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9,w_exp_pred_10,w_exp_pred_11,w_exp_pred_12,w_exp_pred_13,w_exp_pred_14,w_exp_pred_15,w_exp_pred_16,w_exp_pred_17,w_exp_pred_18,w_exp_pred_19
2.0,28.12947582247373,27.82889747619629,13.209058235015311,35.026641845703125,38.16120529174805,23.568248748779297,23.08317756652832,22.428363800048828,25.949369430541992,26.219085693359375,23.649179458618164,23.413164138793945,28.474390029907227,21.748729705810547,38.16120529174805,18.31728172302246,19.28840446472168,18.21686363220215,27.849445343017578,37.71499252319336,46.49738693237305,21.708948135375977,43.08613204956055,15.534749920734743,13.746400890072582,13.091370979396483,13.445680828208618,13.655536410121405,12.316201833384358,12.122514933626084,14.286315817359867,14.252542038361781,13.867135340656278,14.029855719584617,13.746400890072582,12.403741845880072,12.962714940709592,13.428296598106233,12.014962035656612,11.92922934200775,14.008286661421735,12.535765868399148,12.89437419627513
3.0,17.061389527975564,20.072914123535156,8.011698805466427,35.03403854370117,25.89510154724121,18.575410842895508,18.058591842651367,17.378721237182617,25.95774269104004,20.145599365234375,18.322450637817383,18.153606414794922,28.478620529174805,16.63066864013672,25.89510154724121,14.018362998962402,14.774977684020996,13.762590408325195,27.855649948120117,24.155118942260742,30.446598052978516,16.759902954101562,28.193862915039062,9.422302117894024,8.337613600530053,7.940317876676172,8.15521766301888,8.282501507560822,7.470154023156559,7.352676980068479,8.665088557566309,8.644603725109612,8.410842746492625,8.50953764527272,8.337613600530053,7.523249724686837,7.862284044655398,8.144673594466283,7.28744284990905,7.235443342671263,8.496455350195808,7.603326342163247,7.820833287848311
4.0,10.348255846017233,14.44110107421875,4.8593409618984715,35.034324645996094,17.485471725463867,14.591363906860352,14.067850112915039,13.420369148254395,25.958206176757812,15.378397941589355,14.13536262512207,14.00448989868164,28.478734970092773,12.649188041687012,17.485471725463867,10.687097549438477,11.216775894165039,10.32628059387207,27.855823516845703,15.568303108215332,19.638132095336914,12.869619369506836,17.533449172973633,5.714915119578006,5.057018277558519,4.816046240068416,4.946389549250962,5.023591103451746,4.5308774478201315,4.459624019374828,5.255641879289086,5.243217200345022,5.10143399976939,5.161295481836753,5.057018277558519,4.563081618697195,4.7687163284529515,4.939994248395701,4.42005751937345,4.388518223943783,5.153360668773198,4.611650542322719,4.743575173581161
5.0,6.276534445159949,10.632655143737793,2.9473392793889026,35.03433609008789,11.767352104187012,11.431333541870117,10.92226505279541,10.336176872253418,25.958234786987305,11.679715156555176,10.868921279907227,10.760815620422363,28.47873878479004,9.58113956451416,11.767352104187012,8.123251914978027,8.45605182647705,7.707266330718994,27.8558292388916,9.79407024383545,14.424264907836914,9.840795516967773,12.661711692810059,3.466271237679351,3.0672366320664137,2.921079703195244,3.0001369165028615,3.046962026103104,2.748116087503437,2.7048986985417205,3.1877079362585534,3.180171987541893,3.0941761293605863,3.13048395357028,3.0672366320664137,2.767648904511001,2.8923726606789755,2.996257970456059,2.6809004031933648,2.6617708535295375,3.1256712461681455,2.7971074457991225,2.877123779428651
6.0,3.8069105777319314,8.608587265014648,1.7876516375247085,35.03433609008789,10.807421684265137,8.936817169189453,8.457673072814941,7.944384574890137,25.958234786987305,9.316120147705078,8.335704803466797,8.242865562438965,28.47873878479004,7.234208583831787,10.807421684265137,6.160386085510254,6.3404717445373535,5.729564666748047,27.8558292388916,8.95365047454834,11.322582244873047,7.500245094299316,11.647882461547852,2.102399780532583,1.8603730579419977,1.7717243994521947,1.8196750231947063,1.8480758878116577,1.6668166635203607,1.6406039920823532,1.9334425975500975,1.9288718136034209,1.876712689008159,1.8987344975787948,1.8603730579419977,1.6786639159060046,1.7543126980164037,1.8173223234899496,1.6260482901727364,1.6144456317951295,1.8958154429831742,1.6965314243876606,1.7450637840117649
7.0,2.3090079841787503,7.153286933898926,1.0842655270442307,35.03433609008789,10.058415412902832,6.975058078765869,6.535712718963623,6.096321105957031,25.958234786987305,7.897221088409424,6.380129337310791,6.29897928237915,28.47873878479004,5.448933124542236,10.058415412902832,4.663671493530273,4.734638690948486,4.24655818939209,27.8558292388916,8.178251266479492,10.473241806030273,5.70200252532959,10.705022811889648,1.2751699258661233,1.128373298145169,1.0746051688287088,1.1036886922808866,1.1209146874334155,1.0109754105450148,0.9950766216448896,1.1726922142085683,1.1699198936059865,1.1382837853551888,1.1516406874356018,1.128373298145169,1.0181611323502615,1.0640444380701393,1.1022617077768548,0.9862481421630693,0.9792107741228792,1.149870191325983,1.0289983240570615,1.0584346881572801
8.0,1.4004841359256752,5.991489887237549,0.6576402854218033,35.03433609008789,9.3607177734375,5.436842918395996,5.042397499084473,4.672412872314453,25.958234786987305,6.688197135925293,4.875805854797363,4.804628372192383,28.47873878479004,4.09668493270874,9.3607177734375,3.5259079933166504,3.524512529373169,3.1403348445892334,27.8558292388916,7.464030742645264,9.714325904846191,4.326543807983398,9.829780578613281,0.7734296563812896,0.6843930009261093,0.6517809819802826,0.6694210306464998,0.6798691248505697,0.6131875827111182,0.6035444797908934,0.7112737823237917,0.7095922848797729,0.6904040152716763,0.6985053859022262,0.6843930009261093,0.6175459432981659,0.6453755749862398,0.6685555207938697,0.5981897363065255,0.5939213568264683,0.6974315257288404,0.6241190323335236,0.6419730896707705
9.0,0.8494365668800772,5.059213638305664,0.39887899617049094,35.03433609008789,8.71091365814209,4.233524799346924,3.885437488555908,3.5776901245117188,25.958234786987305,5.659778118133545,3.7217681407928467,3.6596035957336426,28.47873878479004,3.0757358074188232,8.71091365814209,2.6630256175994873,2.6175479888916016,2.318397283554077,27.8558292388916,6.807174205780029,9.009175300598145,3.278045177459717,9.018688201904297,0.46910879972625896,0.41510533835442204,0.39532514898864884,0.4060243793435325,0.41236146881386676,0.3719170690693695,0.36606823149348877,0.4314093564291494,0.43038947667512356,0.4187512028509809,0.42366493252410486,0.41510533835442204,0.3745605483914971,0.3914400732588242,0.405499421081629,0.3628204153953231,0.3602315123733802,0.42301360340470207,0.37854732842046246,0.38937636159577
10.0,0.5152093212938077,4.3154296875,0.24193234069280092,35.03433609008789,8.105769157409668,3.29390287399292,2.9910521507263184,2.7374613285064697,25.958234786987305,4.786271095275879,2.8382933139801025,2.784435510635376,28.47873878479004,2.3067984580993652,8.105769157409668,2.0097782611846924,1.9405721426010132,1.7094662189483643,27.8558292388916,6.203927993774414,8.354138374328613,2.480853319168091,8.39838981628418,0.2845288697749695,0.2517741147223435,0.2397768234170803,0.24626623466264533,0.25010987371974513,0.22557910526103375,0.22203160594758276,0.2616630015611746,0.26104441322113775,0.2539854433206642,0.25696577102095364,0.2517741147223435,0.22718245651822053,0.23742040587163618,0.2459478313817314,0.22006170590693705,0.21849145684910598,0.2565707199404722,0.229600560839318,0.2361687014751873
11.0,0.3124902495344313,3.7125632762908936,0.14673938220622612,35.03433609008789,7.542292594909668,2.561231851577759,2.300828695297241,2.0933961868286133,25.958234786987305,4.045262813568115,2.1630399227142334,2.116802453994751,28.47873878479004,1.7287297248840332,7.542292594909668,1.5158970355987549,1.4368059635162354,1.2593133449554443,27.8558292388916,5.650630950927734,7.745811462402344,1.8759336471557617,7.822747707366943,0.17257548309190218,0.15270871990110724,0.1454319948909613,0.14936802177488046,0.15169930670788045,0.13682064353136036,0.13466897643244283,0.15870663295928705,0.15833144016531395,0.1540499584946881,0.1558576186209045,0.15270871990110724,0.13779312522713294,0.14400275540256466,0.14917490042285306,0.13347417166122202,0.1325217674642626,0.15561800802843992,0.13925977963626218,0.1432435583092213
12.0,0.18953491720388407,3.2200751304626465,0.0890019342953666,35.03433609008789,7.017648696899414,1.9905672073364258,1.7688665390014648,1.600178837776184,25.958234786987305,3.4173197746276855,1.6475580930709839,1.608235239982605,28.47873878479004,1.2947523593902588,7.017648696899414,1.1428810358047485,1.06278395652771,0.927069902420044,27.8558292388916,5.1437530517578125,7.1809916496276855,1.4175972938537598,7.2833476066589355,0.10467232160995786,0.09262252062549034,0.0882089638045391,0.09059628478708924,0.09201028057547986,0.08298591518338307,0.08168086311839463,0.09626043878956717,0.09603287285671923,0.093436022954487,0.09453242424337724,0.09262252062549034,0.08357575514787846,0.08734208623475455,0.09047915076603948,0.0809561773922783,0.08037851504638341,0.09438709307265555,0.08446532601421806,0.0868816099208771
13.0,0.11495873837025114,2.8145196437835693,0.053982401923869154,35.03433609008789,6.529215335845947,1.5464656352996826,1.3592952489852905,1.2227675914764404,25.958234786987305,2.8856678009033203,1.2544158697128296,1.2212657928466797,28.47873878479004,0.9692884683609009,6.529215335845947,0.8613694906234741,0.7855603694915771,0.68213951587677,27.8558292388916,4.679906845092773,6.656679630279541,1.0707194805145264,6.77833890914917,0.06348697227974068,0.05617839853922565,0.053501441008934905,0.054949424379426855,0.05580705617779029,0.05033350188303397,0.0495419477930972,0.05838490744326373,0.058246881727885357,0.05667181264350975,0.05733681364057014,0.05617839853922565,0.05069125790582424,0.05297565318464339,0.054878379004364736,0.049102403681551526,0.04875203375780476,0.0572486658297155,0.05123080991024633,0.052696360182205255
14.0,0.06972599942344046,2.477686882019043,0.03274198185175689,35.03433609008789,6.074528694152832,1.2010927200317383,1.044202208518982,0.9341363310813904,25.958234786987305,2.435878276824951,0.9547907114028931,0.9270685315132141,28.47873878479004,0.7253948450088501,6.074528694152832,0.6490375399589539,0.5803401470184326,0.5017346739768982,27.8558292388916,4.255858898162842,6.170065402984619,0.8084220290184021,6.305906295776367,0.038506795179988784,0.03407392112759578,0.032450264310725827,0.033328510619683234,0.033848690600135144,0.03052881210276367,0.03004871027839609,0.035412236428823796,0.035328519600618044,0.03437319190977873,0.034776535403235324,0.03407392112759578,0.030745802099282824,0.03213135787478943,0.03328541942147728,0.02978211329844749,0.029569603197453897,0.03472307105336544,0.031073056932474228,0.031961958105767505
15.0,0.042290956429422044,2.195443630218506,0.01985901585284518,35.03433609008789,5.651285648345947,0.9326379895210266,0.8019387125968933,0.713499903678894,25.958234786987305,2.055593252182007,0.726561963558197,0.7035458087921143,28.47873878479004,0.5427340269088745,5.651285648345947,0.48895469307899475,0.4285627603530884,0.3689408600330353,27.8558292388916,3.868551015853882,5.718517303466797,0.6102091073989868,5.864281177520752,0.023355551883937852,0.020666877860516908,0.01968208022023386,0.02021476353339598,0.020530268640108783,0.018516660544932277,0.018225464068669373,0.02147860712307425,0.021427830300033562,0.02084839476546705,0.021093034960644075,0.020666877860516908,0.01864827163067208,0.019488653689258752,0.020188627400520315,0.01806376482654375,0.01793487093479251,0.021060607193246386,0.018846761720541814,0.019385907535598716
16.0,0.025650761703015588,1.956818699836731,0.01204510198646983,35.03433609008789,5.257349967956543,0.7240566611289978,0.6157586574554443,0.5448960065841675,25.958234786987305,1.7342480421066284,0.552789032459259,0.5338038206100464,28.47873878479004,0.40599316358566284,5.257349967956543,0.36830341815948486,0.3163875341415405,0.2712390124797821,27.8558292388916,3.5150933265686035,5.299588680267334,0.46049806475639343,5.451744556427002,0.014165858292117464,0.012535095062939736,0.011937785100495417,0.012260873861845548,0.01245223738236277,0.011230922335992665,0.01105430274513893,0.01302743374806669,0.012996636048089713,0.012645190631048141,0.012793572410021091,0.012535095062939736,0.011310748494651923,0.011820465979057157,0.012245021495930134,0.010956227197137444,0.010878049099940635,0.012773903974868364,0.011431138819807032,0.0117581472866948
17.0,0.015557973417861594,1.7532740831375122,0.0073057236541594975,35.03433609008789,4.890713691711426,0.5620465874671936,0.47272989153862,0.4160875678062439,25.958234786987305,1.4628300666809082,0.42052069306373596,0.4049502909183502,28.47873878479004,0.3036610782146454,4.890713691711426,0.27739381790161133,0.23352380096912384,0.19938144087791443,27.8558292388916,3.192770481109619,4.910975456237793,0.3474619388580322,5.066625118255615,0.008592027375313683,0.007602919478085412,0.0072406326725111304,0.0074365959120785636,0.007552663754422806,0.006811898733630981,0.006704773536672289,0.007901537985577514,0.007882858236292846,0.007669695815641641,0.007759693913931437,0.007602919478085412,0.0068603157463049055,0.007169475028388276,0.007426980966121881,0.00664528770984127,0.006597870296973411,0.007747764404982738,0.006933336169644252,0.007131676830797308
18.0,0.009436387880927209,1.5781543254852295,0.004431145387635551,35.03433609008789,4.549505710601807,0.4362398684024811,0.3628804683685303,0.3177011013031006,25.958234786987305,1.233670949935913,0.3198671340942383,0.30716246366500854,28.47873878479004,0.2270984798669815,4.549505710601807,0.20890675485134125,0.17233498394489288,0.14654454588890076,27.8558292388916,2.89904522895813,4.550539016723633,0.26214081048965454,4.7073259353637695,0.005211328032218015,0.004611403766785176,0.0043916657115950246,0.004510523424569285,0.00458092212955776,0.004131625432804852,0.00406665071642165,0.004792525047136763,0.004781195206479866,0.004651905662856349,0.004706492268784942,0.004611403766785176,0.004160991835443282,0.004348506418761593,0.004504691665055077,0.004030570738630281,0.004001810623921672,0.0046992566558522395,0.004205280960983791,0.004325580653040794
19.0,0.005723458566723077,1.4262515306472778,0.002687625535245183,35.03433609008789,4.231977939605713,0.33856531977653503,0.2785317301750183,0.2425629198551178,25.958234786987305,1.0402554273605347,0.2432864010334015,0.2329672873020172,28.47873878479004,0.16982632875442505,4.231977939605713,0.15731947124004364,0.12716419994831085,0.10770109295845032,27.8558292388916,2.63154935836792,4.216280937194824,0.19775278866291046,4.3723063468933105,0.003160830229360132,0.0027969577688695354,0.0026636799012910817,0.002735770748353294,0.002778469721332869,0.0025059574994446207,0.0024665483418520764,0.0029068133785291796,0.0028999414828011134,0.002821523410613196,0.0028546318607185392,0.0027969577688695354,0.002523769123010295,0.0026375024669360895,0.0027322336074078564,0.00244466472911986,0.0024272208377722365,0.002850243239633042,0.0025506318355424757,0.0026235972871290363
20.0,0.0034714531003124725,1.2934753894805908,0.0016301272889527806,35.03433609008789,3.936513900756836,0.2627430856227875,0.2137739211320877,0.18518629670143127,25.958234786987305,0.877052903175354,0.18502889573574066,0.17668168246746063,28.47873878479004,0.12699028849601746,3.936513900756836,0.11846555769443512,0.09382501989603043,0.07914890348911285,27.8558292388916,2.388080596923828,3.9063408374786377,0.14916960895061493,4.0600905418396,0.0019171404442534354,0.0016964406407408148,0.0016156035277933621,0.0016593288368212486,0.001685227073071602,0.0015199400553499672,0.0014960371929966423,0.0017630714361408124,0.001758903420691392,0.0017113404556338616,0.0017314217457183182,0.0016964406407408148,0.0015307433511418088,0.0015997261112644448,0.0016571834523901156,0.0014827641109292752,0.0014721838560022456,0.0017287599124761028,0.0015470364098956232,0.00159129219338265
21.0,0.00210554273909399,1.1765927076339722,0.0009887221799840967,35.03433609008789,3.6615796089172363,0.20389114320278168,0.16406366229057312,0.14137622714042664,25.958234786987305,0.7393766641616821,0.14071573317050934,0.13398760557174683,28.47873878479004,0.09495475888252258,3.6615796089172363,0.08920460194349289,0.06922208517789841,0.05816362798213959,27.8558292388916,2.166599988937378,3.6189818382263184,0.11251644045114517,3.7692694664001465,0.0011628044584148073,0.0010289432609918488,0.0009799130735465658,0.0010064338140773886,0.001022141888395709,0.0009218902444950722,0.0009073924256228896,0.001069356881282987,0.0010668288521227575,0.0010379804555485247,0.001050160373671331,0.0010289432609918488,0.0009284427746187685,0.0009702829336247493,0.0010051325726430362,0.0008993418944001495,0.0008929246453993305,0.001048545890198885,0.0009383250142934562,0.0009651675038479421
22.0,0.001277076226595823,1.0730383396148682,0.0005996903160982673,35.03433609008789,3.405773162841797,0.15821529924869537,0.12590749561786652,0.10792728513479233,25.958234786987305,0.6232550740242004,0.10701130330562592,0.10160619765520096,28.47873878479004,0.07099845260381699,3.405773162841797,0.06716935336589813,0.051068130880594254,0.04274098947644234,27.8558292388916,1.9652107954025269,3.352586030960083,0.08486609905958176,3.498502731323242,0.0007052765552791245,0.0006240856348962544,0.0005943473229592329,0.0006104329652094604,0.0006199603938885663,0.0005591546981762371,0.000550361326531298,0.0006485977346728143,0.0006470644074784875,0.0006295669704726664,0.0006369544642469379,0.0006240856348962544,0.0005631290085949494,0.0005885063478393284,0.0006096437223838372,0.0005454784325177322,0.0005415861742477251,0.0006359752305213002,0.0005691228899442762,0.000585403682842088
23.0,0.0007745858862204852,0.9807606935501099,0.00036373056304635963,35.03433609008789,3.1677708625793457,0.12276822328567505,0.09662219882011414,0.08239039033651352,25.958234786987305,0.5253313779830933,0.08137776702642441,0.07704813778400421,28.47873878479004,0.05308480188250542,3.1677708625793457,0.05057624354958534,0.03767389431595802,0.03140702098608017,27.8558292388916,1.7821742296218872,3.105652093887329,0.06400880217552185,3.246514081954956,0.0004277718543533009,0.00037852707185080284,0.0003604898738929011,0.000370246309098833,0.0003760249867009362,0.00033914446796625146,0.00033381101846134817,0.00039339441189922163,0.0003924644019444913,0.00038185166993407035,0.0003863324114066022,0.00037852707185080284,0.00034155500908641587,0.0003569471434000604,0.0003697676091271343,0.0003308493935339933,0.000328488619557714,0.0003857384761289783,0.0003451904818954623,0.0003550652819524168
24.0,0.00046981008857340564,0.8981080651283264,0.00022061373836215612,35.03433609008789,2.946338653564453,0.09526045620441437,0.07414671778678894,0.06289481371641159,25.958234786987305,0.44276484847068787,0.06188308447599411,0.05842455103993416,28.47873878479004,0.03969026356935501,2.946338653564453,0.038081638514995575,0.02779199555516243,0.02307821996510029,27.8558292388916,1.6158833503723145,2.8767776489257812,0.048276517540216446,3.0120973587036133,0.00025945674502740417,0.00022958827460875885,0.00021864816103198532,0.00022456573811388276,0.00022807068325215305,0.00020570151789346057,0.00020246661724670757,0.00023860577217649836,0.00023804169262511645,0.00023160474527748244,0.00023432245235881897,0.00022958827460875885,0.00020716358498933834,0.0002164993863689786,0.00022427539190424394,0.00020067030092569765,0.00019923841912843253,0.00023396221240305513,0.0002093686107105766,0.00021535797970365157
25.0,0.00028495422296207846,0.8237414360046387,0.00013380899627046886,35.03433609008789,2.7403392791748047,0.07391490787267685,0.05689818784594536,0.04801175370812416,25.958234786987305,0.37315523624420166,0.04705791547894478,0.04430164396762848,28.47873878479004,0.029675016179680824,2.7403392791748047,0.02867341972887516,0.020501717925071716,0.016957897692918777,27.8558292388916,1.4648585319519043,2.6646602153778076,0.036410316824913025,2.794106960296631,0.00015736847072836396,0.00013925232766073576,0.00013261681335568416,0.00013620600528706778,0.00013833186197403943,0.0001247642773518107,0.0001228022109284308,0.00014472171640945387,0.00014437958486702377,0.00014047537894572784,0.00014212375161467658,0.00013925232766073576,0.0001256510658720176,0.0001313135156417569,0.0001360299014089905,0.00012171269000519606,0.00012084420979407034,0.00014190525503665228,0.00012698848157740355,0.0001306212175040357
26.0,0.00017283347284109026,0.7565634846687317,8.115925878341278e-05,35.03433609008789,2.548694133758545,0.05735156685113907,0.04366154223680496,0.03665010258555412,25.958234786987305,0.31447505950927734,0.03578396141529083,0.033592261373996735,28.47873878479004,0.022186782211065292,2.548694133758545,0.021589377894997597,0.015123598277568817,0.012460564263164997,27.8558292388916,1.327744960784912,2.468087673187256,0.027460439130663872,2.5914599895477295,9.544880236884283e-05,8.446080616258585e-05,8.04361632936103e-05,8.261311824358765e-05,8.390251550239108e-05,7.567335945076372e-05,7.448330600859108e-05,8.777815812857069e-05,8.757064485843208e-05,8.520262426533448e-05,8.620241282768424e-05,8.446080616258585e-05,7.621122387695038e-05,7.964567327138003e-05,8.250630584223947e-05,7.382247816425081e-05,7.329571828884936e-05,8.606988795407021e-05,7.702240750704816e-05,7.922577322519015e-05
27.0,0.000104828800302732,0.6956712603569031,4.922557877169169e-05,35.03433609008789,2.370414972305298,0.04449928179383278,0.033503901213407516,0.027976922690868378,25.958234786987305,0.26501229405403137,0.02721070684492588,0.025471417233347893,28.47873878479004,0.016587994992733,2.370414972305298,0.016255401074886322,0.011156168766319752,0.009155888110399246,27.8558292388916,1.203295350074768,2.285935878753662,0.02071031928062439,2.403139114379883,5.789262506955501e-05,5.122806848165405e-05,4.878699918722655e-05,5.010738910920101e-05,5.088944807921472e-05,4.589821263034296e-05,4.5176408730968703e-05,5.324014415808183e-05,5.3114280997445534e-05,5.1678003904900955e-05,5.228440632119609e-05,5.122806848165405e-05,4.622444389559391e-05,4.830754275254698e-05,5.004260411294581e-05,4.4775596382584516e-05,4.4456100367847127e-05,5.220402592217464e-05,4.6716451637905214e-05,4.805286050051807e-05
28.0,6.358188140449995e-05,0.6403127908706665,2.985682276713037e-05,35.03433609008789,2.2045772075653076,0.03452691435813904,0.02570912055671215,0.02135615423321724,25.958234786987305,0.22332213819026947,0.02069132775068283,0.019313672557473183,28.47873878479004,0.012401992455124855,2.2045772075653076,0.012239226140081882,0.008229482918977737,0.006727614905685186,27.8558292388916,1.0903717279434204,2.117158889770508,0.015619336627423763,2.2281832695007324,3.5113652075933344e-05,3.1071394171981596e-05,2.9590810802428235e-05,3.0391667772881314e-05,3.086601051589791e-05,2.783867318631264e-05,2.740087699104202e-05,3.2291779759397086e-05,3.221543989354283e-05,3.134429380107162e-05,3.171209545867845e-05,3.1071394171981596e-05,2.803654245084419e-05,2.9300005774798565e-05,3.0352373686363168e-05,2.7157772012955592e-05,2.6963987884361366e-05,3.1663342282232e-05,2.8334960231371986e-05,2.914553318045837e-05
29.0,3.856436047404177e-05,0.5898551940917969,1.8109078409870755e-05,35.03433609008789,2.050307512283325,0.02678919956088066,0.019727690145373344,0.016302062198519707,25.958234786987305,0.1881854236125946,0.01573382504284382,0.014644455164670944,28.47873878479004,0.00927228294312954,2.050307512283325,0.00921526737511158,0.006070537958294153,0.004943336360156536,27.8558292388916,0.9879313111305237,1.96078360080719,0.011779769323766232,2.0656893253326416,2.1297506558535728e-05,1.884575320532327e-05,1.7947733997428517e-05,1.843347830405288e-05,1.872118172090464e-05,1.6885008813218603e-05,1.6619471998081432e-05,1.9585954480762175e-05,1.953965201156322e-05,1.9011275197390576e-05,1.9234358179422244e-05,1.884575320532327e-05,1.7005022588771776e-05,1.777135183217254e-05,1.8409645235834227e-05,1.6472021375343245e-05,1.6354485359985153e-05,1.9204787883149094e-05,1.718602212206528e-05,1.7677659467619863e-05
30.0,2.339046699971636e-05,0.5437524318695068,1.0983711274726717e-05,35.03433609008789,1.9068092107772827,0.020785413682460785,0.015137840993702412,0.012444051913917065,25.958234786987305,0.15857335925102234,0.011964080855250359,0.011104026809334755,28.47873878479004,0.006932350806891918,1.9068092107772827,0.006938441190868616,0.0044779544696211815,0.0036322656087577343,27.8558292388916,0.8950212597846985,1.815904974937439,0.008695214055478573,1.9148088693618774,1.2917590703182813e-05,1.14305271244062e-05,1.0885850941807178e-05,1.1180469756555711e-05,1.1354970699780386e-05,1.024127553473511e-05,1.0080219315071971e-05,1.1879481892318292e-05,1.1851398025128726e-05,1.1530921287451733e-05,1.1666227955714062e-05,1.14305271244062e-05,1.0314067569195981e-05,1.077886975075293e-05,1.1166014269966073e-05,9.990785991587539e-06,9.9194967946524e-06,1.164829266440761e-05,1.0423849335532167e-05,1.0722042459070756e-05
31.0,1.4187035380324548e-05,0.5015634298324585,6.661957645553085e-06,35.03433609008789,1.7733372449874878,0.01612711325287819,0.011615822091698647,0.009499038569629192,25.958234786987305,0.13361844420433044,0.009097503498196602,0.008419501595199108,28.47873878479004,0.005182911176234484,1.7733372449874878,0.005224123597145081,0.0033031718339771032,0.002668919274583459,27.8558292388916,0.8107722997665405,1.6816881895065308,0.006378908641636372,1.7747445106506348,7.834914811099253e-06,6.932965157629243e-06,6.6026023532677e-06,6.781297697340882e-06,6.88713786955542e-06,6.211647606381739e-06,6.113962071218632e-06,7.205269989192097e-06,7.1882362626983275e-06,6.993857295572548e-06,7.075924938337217e-06,6.932965157629243e-06,6.255798207065116e-06,6.537714980880723e-06,6.772530001523201e-06,6.059718018525327e-06,6.016478934877874e-06,7.065046634268977e-06,6.322384214225422e-06,6.503247486167052e-06


==> data/real_extra_turntype_boxplots_2025-09-08.csv <==
ours_real,exp_real,nomem_real,mem_real
1.2337539196014404,1.307892918586731,1.3661682605743408,1.3841102123260498
1.2171123027801514,1.3196741342544556,1.3661682605743408,1.3841102123260498
1.1887162923812866,1.3271193504333496,1.3661682605743408,1.3841102123260498
1.1786956787109375,1.3106122016906738,1.3661682605743408,1.3841102123260498
1.2115263938903809,1.3182682991027832,1.3661682605743408,1.3841102123260498
1.2005642652511597,1.3180204629898071,1.3661682605743408,1.3841102123260498
1.1939022541046143,1.3108882904052734,1.3661682605743408,1.3841102123260498
1.1953866481781006,1.3167634010314941,1.3661682605743408,1.3841102123260498
1.1909091472625732,1.3096381425857544,1.3661682605743408,1.3841102123260498
1.1855159997940063,1.2967653274536133,1.3661682605743408,1.3841102123260498


==> data/real_extra_turntype_boxplots_2025-09-11.csv <==
ours_real,exp_real,nomem_real,mem_real
1.2070832252502441,1.3140442371368408,1.3661682605743408,1.3841102123260498
1.1851290464401245,1.2830815315246582,1.3109800815582275,1.3672126531600952
1.1726888418197632,1.2914457321166992,1.3139702081680298,1.3751823902130127
1.2336349487304688,1.3393478393554688,1.411429762840271,1.4301424026489258
1.3445240259170532,1.4281164407730103,1.5747132301330566,1.5268044471740723
1.5712313652038574,1.4997029304504395,1.7314735651016235,1.5888168811798096
1.384569764137268,1.4841456413269043,1.6802304983139038,1.576874017715454
1.3114569187164307,1.4125829935073853,1.4391928911209106,1.4972084760665894
1.1920124292373657,1.3078956604003906,1.2203093767166138,1.3924503326416016
1.1831839084625244,1.3165446519851685,1.2655768394470215,1.4063928127288818
1.176338791847229,1.2776702642440796,1.210635781288147,1.3676972389221191
1.2233983278274536,1.2903989553451538,1.3399128913879395,1.38065505027771
1.2100952863693237,1.305907964706421,1.5128968954086304,1.3836913108825684
1.2831493616104126,1.3670340776443481,1.5876097679138184,1.4518263339996338
1.267369031906128,1.3561094999313354,1.5484132766723633,1.4332764148712158
1.3921692371368408,1.346340298652649,1.5268933773040771,1.4323292970657349
1.375295639038086,1.4121415615081787,1.5465737581253052,1.511731743812561
1.3395932912826538,1.4060893058776855,1.5069712400436401,1.4920450448989868
1.3242994546890259,1.4080069065093994,1.495106816291809,1.4990854263305664
1.3067800998687744,1.3754993677139282,1.4687550067901611,1.4557886123657227


==> data/real_extra_vanilla_boxplots_2025-09-08.csv <==
ours_real,exp_real,nomem_real,mem_real
1.1943609714508057,0.8609195351600647,1.3648812770843506,0.8692607283592224
0.8240113258361816,0.860040545463562,1.3648812770843506,0.8692607283592224
0.841404914855957,0.8603076934814453,1.3648812770843506,0.8692607283592224
0.8330024480819702,0.8568884134292603,1.3648812770843506,0.8692607283592224
0.8411874771118164,0.856512188911438,1.3648812770843506,0.8692607283592224
1.1577426195144653,0.8576182723045349,1.3648812770843506,0.8692607283592224
0.8245148658752441,0.8561438322067261,1.3648812770843506,0.8692607283592224
0.8237242102622986,0.8561630845069885,1.3648812770843506,0.8692607283592224
0.8262454867362976,0.8556490540504456,1.3648812770843506,0.8692607283592224
1.1416810750961304,0.8565557599067688,1.3648812770843506,0.8692607283592224


==> data/real_extra_vanilla_boxplots_2025-09-11.csv <==
ours_real,exp_real,nomem_real,mem_real
1.162822961807251,0.8587663173675537,1.3648812770843506,0.8692607283592224
0.7394556999206543,0.7662700414657593,1.3074828386306763,0.7743452787399292
0.7626184821128845,0.7750115990638733,1.3105913400650024,0.7841616272926331
0.8390599489212036,0.8517593145370483,1.4084168672561646,0.8662357926368713
0.9590784311294556,0.9656601548194885,1.5705307722091675,0.984950840473175
1.5125333070755005,1.1422110795974731,1.73045814037323,1.16713285446167
1.0921369791030884,1.111892819404602,1.6794545650482178,1.1384387016296387
1.0267033576965332,1.0452200174331665,1.4382725954055786,1.0791562795639038
0.8639105558395386,0.8824936151504517,1.219008207321167,0.9128724932670593
1.1022393703460693,0.8908271789550781,1.2678638696670532,0.9172088503837585
0.8300132155418396,0.8588178753852844,1.2143911123275757,0.8851584792137146
0.7751504182815552,0.7980819940567017,1.3438326120376587,0.8092023134231567
0.8112422227859497,0.8361202478408813,1.5167880058288574,0.8243948817253113
0.9598613381385803,0.9728546738624573,1.5860973596572876,0.9862432479858398
0.9845039248466492,1.0043578147888184,1.5472791194915771,1.023592233657837
1.3378267288208008,1.0060378313064575,1.5257232189178467,1.0271587371826172
1.060976266860962,1.0922569036483765,1.5499242544174194,1.1325328350067139
1.046008825302124,1.0877223014831543,1.512044072151184,1.1271436214447021
1.044771671295166,1.0612363815307617,1.501069188117981,1.0973151922225952
0.9629333019256592,0.9973781108856201,1.4727741479873657,1.0210590362548828


==> data/synth_exp_memfunc.csv <==
turns,w_true,w_pred_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9
0.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0.9999999403953552
1.0,0.6065306597126334,0.6316235661506653,0.6444788575172424,0.6317387223243713,0.6194181442260742,0.6286435723304749,0.6419036984443665,0.6286951899528503,0.6185693144798279,0.6212289333343506,0.6344470381736755,0.6471117734909058
2.0,0.36787944117144233,0.369737833738327,0.39034295082092285,0.3750816285610199,0.34948670864105225,0.37058955430984497,0.3810743987560272,0.35055407881736755,0.35647597908973694,0.35969215631484985,0.37598860263824463,0.3880922794342041
3.0,0.22313016014842982,0.21013955771923065,0.22666354477405548,0.21859809756278992,0.18546409904956818,0.20940575003623962,0.2144889384508133,0.21785420179367065,0.1962185502052307,0.19892531633377075,0.21289724111557007,0.2208796739578247
4.0,0.1353352832366127,0.11696305125951767,0.1282109171152115,0.13156725466251373,0.09498980641365051,0.11533957719802856,0.1168525218963623,0.13152430951595306,0.10512316226959229,0.10706384479999542,0.11725448071956635,0.12170472741127014
5.0,0.0820849986238988,0.06420491635799408,0.07140973210334778,0.07825113087892532,0.047733332961797714,0.06260600686073303,0.06248567998409271,0.07795771211385727,0.05547736585140228,0.0567532554268837,0.06355990469455719,0.06581506878137589
6.0,0.049787068367863944,0.035010844469070435,0.039424363523721695,0.0462065227329731,0.02375239133834839,0.03370795026421547,0.03307370841503143,0.04569082707166672,0.029040876775979996,0.02983757294714451,0.034151311963796616,0.035222917795181274
7.0,0.0301973834223185,0.019042788073420525,0.021658696234226227,0.027167214080691338,0.01176108606159687,0.018068891018629074,0.017410103231668472,0.026600148528814316,0.015136953443288803,0.015618356876075268,0.018261998891830444,0.018744442611932755
8.0,0.01831563888873418,0.010354743339121342,0.011866330169141293,0.015932340174913406,0.005809231195598841,0.009662659838795662,0.00913809984922409,0.015424945391714573,0.007872090674936771,0.008156557567417622,0.009740189649164677,0.009944983758032322
9.0,0.011108996538242306,0.0056360154412686825,0.006491563748568296,0.00932957325130701,0.002865897025913,0.00516067910939455,0.004788992926478386,0.008924049325287342,0.004089138936251402,0.004254554398357868,0.005187843460589647,0.005267863627523184
10.0,0.006737946999085467,0.0030727596022188663,0.0035483434330672026,0.005458340980112553,0.0014129943447187543,0.0027543562464416027,0.0025077401660382748,0.00515607139095664,0.002122795209288597,0.002217825036495924,0.0027611234690994024,0.002788003534078598
11.0,0.004086771438464067,0.001678703585639596,0.0019386803032830358,0.0031918014865368605,0.0006964520434848964,0.0014695175923407078,0.0013126166304573417,0.0029767293017357588,0.001101658446714282,0.0011557338293641806,0.0014689734671264887,0.001474871882237494
12.0,0.0024787521766663585,0.0009191779536195099,0.00105896161403507,0.001865862519480288,0.0003432243538554758,0.0007838714518584311,0.0006869062199257314,0.001717770821414888,0.0005716278683394194,0.0006021626759320498,0.0007813612464815378,0.0007800307939760387
13.0,0.0015034391929775724,0.0005044917925260961,0.0005783570813946426,0.001090552075766027,0.0001691353681962937,0.000418089737650007,0.00035942322574555874,0.0009910115040838718,0.0002965811581816524,0.00031371181830763817,0.0004155665810685605,0.0004124895785935223
14.0,0.0009118819655545162,0.00027756340568885207,0.00031584923272021115,0.0006373362266458571,8.334418816957623e-05,0.00022298257681541145,0.00018805693252943456,0.0005716455052606761,0.00015387001622002572,0.00016342844173777848,0.00022100597561802715,0.00021811513579450548
15.0,0.0005530843701478336,0.00015308514412026852,0.00017248312360607088,0.0003724469570443034,4.1068396967602894e-05,0.00011892102338606492,9.839147969614714e-05,0.0003297148214187473,7.982786337379366e-05,8.513621287420392e-05,0.00011753136641345918,0.0001153302364400588
16.0,0.00033546262790251185,8.463802805636078e-05,9.418962144991383e-05,0.0002176431007683277,2.0236549971741624e-05,6.342193955788389e-05,5.1477716624503955e-05,0.000190164108062163,4.1414208681089804e-05,4.43501012341585e-05,6.250233855098486e-05,6.098064113757573e-05
17.0,0.00020346836901064417,4.690853165811859e-05,5.1434522902127355e-05,0.0001271791843464598,9.971573490474839e-06,3.382335853530094e-05,2.6932568289339542e-05,0.00010967443085974082,2.148534622392617e-05,2.310324452992063e-05,3.323803321109153e-05,3.2243078749161214e-05
18.0,0.00012340980408667956,2.606026828289032e-05,2.8086878955946304e-05,7.43160635465756e-05,4.9134901018987875e-06,1.8038183043245226e-05,1.4090727745497134e-05,6.325216963887215e-05,1.114638325816486e-05,1.2035079635097645e-05,1.767549110809341e-05,1.7048223526217043e-05
19.0,7.485182988770058e-05,1.4520051081490237e-05,1.5337365766754374e-05,4.342556349001825e-05,2.421118097117869e-06,9.619820957595948e-06,7.37205300538335e-06,3.655900218291208e-05,5.782611879112665e-06,6.26938572168001e-06,9.399547707289457e-06,9.014053830469493e-06
20.0,4.5399929762484854e-05,8.110338967526332e-06,8.375239303859416e-06,2.5375076802447438e-05,1.1930031860174495e-06,5.130284989718348e-06,3.856940111290896e-06,2.11424267035909e-05,2.9999534945091e-06,3.2658770123816794e-06,4.99851967106224e-06,4.766075562656624e-06
21.0,2.7536449349747158e-05,4.5405231503536925e-06,4.573441856337013e-06,1.4827492123004049e-05,5.878514457435813e-07,2.7359922114555957e-06,2.0178845261398237e-06,1.2226820217620116e-05,1.5563383612970938e-06,1.701279416010948e-06,2.6581310521578416e-06,2.52000245382078e-06
22.0,1.670170079024566e-05,2.5476540486124577e-06,2.4974044663395034e-06,8.664172128192149e-06,2.8966277909603377e-07,1.4591073522751685e-06,1.055723942045006e-06,7.070853826007806e-06,8.074102311184106e-07,8.862384106578247e-07,1.4135474657450686e-06,1.3324189467311953e-06
23.0,1.013009359863071e-05,1.4325576103146886e-06,1.3637489928441937e-06,5.062750005890848e-06,1.4273095416683645e-07,7.781462159073271e-07,5.523372692550765e-07,4.089122739969753e-06,4.188741513644345e-07,4.616628928033606e-07,7.517010089941323e-07,7.045006782391283e-07
24.0,6.14421235332821e-06,8.072105401879526e-07,7.446976155733864e-07,2.958320692414418e-06,7.033049342908271e-08,4.1498682890050986e-07,2.8897369475089363e-07,2.3647612579225097e-06,2.1730718913204328e-07,2.40491317526903e-07,3.9974131027520343e-07,3.7249483852974663e-07
25.0,3.726653172078671e-06,4.557544741601305e-07,4.0665437950337946e-07,1.7286391766901943e-06,3.465525466594954e-08,2.2131364119104546e-07,1.5118624219212506e-07,1.3675548871106002e-06,1.1273620259544259e-07,1.2527794979177997e-07,2.1257575610889035e-07,1.969516176814068e-07
26.0,2.2603294069810542e-06,2.578150315457606e-07,2.2206027949778218e-07,1.0100976624016766e-06,1.7076297709195387e-08,1.1802696775475852e-07,7.909812183015674e-08,7.908645898169198e-07,5.8486104848043396e-08,6.526041573806651e-08,1.1304400970857387e-07,1.0413580753265705e-07
27.0,1.3709590863840842e-06,1.4611065068947937e-07,1.212596458799453e-07,5.902314228478645e-07,8.41435543463831e-09,6.29441103683348e-08,4.1382818949387e-08,4.5736135234619724e-07,3.0341844592385314e-08,3.399571824047598e-08,6.011491393564938e-08,5.506044331582416e-08
28.0,8.315287191035679e-07,8.294965425648115e-08,6.621581150056954e-08,3.448902248237573e-07,4.146154530815238e-09,3.3568138491091304e-08,2.1650800263728343e-08,2.6449455958754697e-07,1.5741020931159255e-08,1.7709185229364266e-08,3.196804243543738e-08,2.9112543487030962e-08
29.0,5.04347662567888e-07,4.717033519341385e-08,3.6158230187766094e-08,2.0152985769072984e-07,2.0430082070532762e-09,1.790198389528541e-08,1.1327337290367723e-08,1.5295861999220506e-07,8.16624101673824e-09,9.225157526771e-09,1.7000067131789365e-08,1.539284788520945e-08
30.0,3.059023205018258e-07,2.6866311841899915e-08,1.9744790691333947e-08,1.1776024422260889e-07,1.006689509530645e-09,9.547178159152736e-09,5.926274582179758e-09,8.845663046486152e-08,4.2365573271752055e-09,4.805615017033915e-09,9.040333814880341e-09,8.138782980893211e-09
31.0,1.8553913626159784e-07,1.5324790325621507e-08,1.0781966430783996e-08,6.881077041498429e-08,4.960459265568318e-10,5.091526755762743e-09,3.100527834476452e-09,5.1155048197415454e-08,2.1978721065352147e-09,2.503360407857258e-09,4.807498399372889e-09,4.3032755137062395e-09
32.0,1.1253517471925912e-07,8.753730185162567e-09,5.887669018989072e-09,4.020837707230385e-08,2.4442592394535723e-10,2.715320412960409e-09,1.6221445298114645e-09,2.95832407459784e-08,1.140227912088676e-09,1.304060304185839e-09,2.5565420891382473e-09,2.275296395737314e-09
33.0,6.82560337633487e-08,5.006877579205593e-09,3.2150575535183634e-09,2.3494978407256895e-08,1.2044032438041086e-10,1.448087982858226e-09,8.486790159523139e-10,1.7108114036545885e-08,5.915357093044804e-10,6.793177131925177e-10,1.3595262693399945e-09,1.203037780506122e-09
34.0,4.139937718785167e-08,2.8673647900490096e-09,1.7556347486902268e-09,1.37288562740423e-08,5.934692320908042e-11,7.722678607713362e-10,4.440130207949977e-10,9.893714292275035e-09,3.068823528629139e-10,3.538735693364714e-10,7.229719045653837e-10,6.360892923495953e-10
35.0,2.510999155743982e-08,1.6440212524670983e-09,9.586931248861674e-10,8.022188247025497e-09,2.9243118343513785e-11,4.1185183041747564e-10,2.3230022072606715e-10,5.721599638519592e-09,1.5920663398727442e-10,1.8434159754221469e-10,3.844635998451196e-10,3.3632391316373855e-10
36.0,1.522997974471263e-08,9.436432746312562e-10,5.235110123180675e-10,4.687608967657297e-09,1.4409507441415226e-11,2.196409026877788e-10,1.2153605899456466e-10,3.3088252138213647e-09,8.259436884427984e-11,9.602777600870027e-11,2.044516778099137e-10,1.778272251673485e-10
37.0,9.237449661970594e-09,5.421940119099133e-10,2.858712155884291e-10,2.7391175994040395e-09,7.100251810110425e-12,1.1713510716937492e-10,6.358540083351016e-11,1.913511349371788e-09,4.284890497974203e-11,5.002327024827835e-11,1.0872376610127077e-10,9.402382344925186e-11
38.0,5.602796437537268e-09,3.1183033932791204e-10,1.561046431008961e-10,1.6005498038040855e-09,3.498646251182125e-12,6.246835687617747e-11,3.32668233238298e-11,1.106596148048311e-09,2.2229548063412707e-11,2.605837247371401e-11,5.7817365478607385e-11,4.971386496910313e-11
39.0,3.398267819495071e-09,1.795024545669932e-10,8.524349975891354e-11,9.352498775427875e-10,1.7239500842494704e-12,3.3314611486146006e-11,1.7404647167929e-11,6.399492602504608e-10,1.1532406106462556e-11,1.3574456662890366e-11,3.0746249296553785e-11,2.628555706429836e-11
40.0,2.061153622438558e-09,1.0341555389814516e-10,4.65486919842828e-11,5.464960151080334e-10,8.494740284456515e-13,1.7766708243494023e-11,9.105854958946225e-12,3.7008612840949695e-10,5.982865244891222e-12,7.071247667272962e-12,1.6350339485105003e-11,1.3898144787805045e-11
41.0,1.2501528663867426e-09,5.962781657320448e-11,2.5418625537731998e-11,3.1933425348462663e-10,4.185779869415873e-13,9.475016257698421e-12,4.764022509817778e-12,2.140227994829047e-10,3.1038457394549912e-12,3.683596396658606e-12,8.694836517442184e-12,7.362590571935446e-12
42.0,7.582560427911907e-10,3.4405891330413496e-11,1.3880255451959034e-11,1.8659708500567973e-10,2.0625296988981828e-13,5.053043487107667e-12,2.4924524250069524e-12,1.2377053548728867e-10,1.610235599372456e-12,1.9188736970904285e-12,4.623750601145948e-12,3.906418157700875e-12
43.0,4.5990553786523166e-10,1.9865794773088474e-11,7.579540294011533e-12,1.0903435099240966e-10,1.0163146501674172e-13,2.694807484798778e-12,1.3040096346478292e-12,7.157716780392676e-11,8.353696423837875e-13,9.995893002212597e-13,2.4588332672020874e-12,2.072658017437945e-12
44.0,2.7894680928689246e-10,1.1477542007087838e-11,4.138931818803426e-12,6.371220911960407e-11,5.007867154272448e-14,1.4371454330405764e-12,6.822361143903055e-13,4.1393461575056634e-11,4.3338073472780347e-13,5.20710102640265e-13,1.3075662514544506e-12,1.0997037698870504e-12
45.0,1.6918979226151304e-10,6.635011116917777e-12,2.260131535050669e-12,3.7228983784665104e-11,2.467615176050212e-14,7.664294004137984e-13,3.5693388349133937e-13,2.393806160239098e-11,2.2483240041861613e-13,2.7125090368285143e-13,6.953391313256618e-13,5.834770600704475e-13
46.0,1.026187963170189e-10,3.837664994815748e-12,1.234184087393897e-12,2.1754025664177945e-11,1.2159186756955688e-14,4.0873890643639e-13,1.8674222324738254e-13,1.3843509671929155e-11,1.1664017733441223e-13,1.4130110113658861e-13,3.6977043063775306e-13,3.095780738964632e-13
47.0,6.224144622907783e-11,2.2207994991585434e-12,6.739438651245933e-13,1.2711587858704743e-11,5.9914227543828285e-15,2.179811778128815e-13,9.77004189898524e-14,8.005777464570318e-12,6.051143744065235e-14,7.360727831287953e-14,1.966373163473159e-13,1.6425519256367538e-13
48.0,3.775134544279098e-11,1.285732804945372e-12,3.6801873939777685e-13,7.427753724587038e-12,2.9522541400742956e-15,1.1625020336549635e-13,5.1115131550170945e-14,4.629783969395396e-12,3.1392677492898466e-14,3.8343870315199827e-14,1.0456844672926055e-13,8.715012218829532e-14
49.0,2.289734845645553e-11,7.446962968157833e-13,2.0096264604675673e-13,4.3402703306383295e-12,1.4547193710864794e-15,6.199644205125143e-14,2.6742636019061808e-14,2.677428808176008e-12,1.6286121011358824e-14,1.9974205801723613e-14,5.560774348043092e-14,4.623964039896129e-14


==> data/synth_exp_memfunc_2025-09-08.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,7.24444857187761,3.6189398765563965,3.760892341138778,3.634674310684204,3.8315770626068115,3.249910593032837,3.4926869869232178,3.863281726837158,4.064280033111572,3.747472047805786,3.46486496925354,3.6827845573425293,4.036099910736084,3.6770888660639236,3.880751329478387,3.430830716723474,3.6275608361923055,4.003322379554483,4.118732314035061,3.892324636270536,3.6683155196132,3.8231409701390624,4.186204872752895
3.0,4.393980171555172,2.273742198944092,2.281096512779093,2.34247088432312,2.420555591583252,2.0130536556243896,2.195655107498169,2.4798548221588135,2.5551931858062744,2.3180713653564453,2.1524744033813477,2.336531639099121,2.6118078231811523,2.2302671357557307,2.353794664049205,2.0809040179766556,2.200226867123431,2.4281377639135298,2.4981374276114265,2.360814229452904,2.2249458321450852,2.3188522147928428,2.539061603163054
4.0,2.6650836922175887,1.3294798135757446,1.3835549727640912,1.4187694787979126,1.4371541738510132,1.1358004808425903,1.2943532466888428,1.4721977710723877,1.4247499704360962,1.3358837366104126,1.2462847232818604,1.3846850395202637,1.5663793087005615,1.3527253971853288,1.427648630413841,1.2621320868220507,1.3345050532338354,1.4727399998196318,1.5151969420219797,1.4319062120490424,1.349497863395833,1.4064549636144041,1.540018709217504
5.0,1.616454970030115,0.7441378235816956,0.8391685103792988,0.8238481283187866,0.8375754356384277,0.6027417778968811,0.7313886880874634,0.8286311626434326,0.8854204416275024,0.7353235483169556,0.6892493367195129,0.7840546369552612,0.8914925456047058,0.8204694275648515,0.8659126656427445,0.7655218072646611,0.8094182303277612,0.8932619636757849,0.9190134008391562,0.8684950194407236,0.8185118293662639,0.8530580569371523,0.9340685636714908
6.0,0.9804294993681307,0.4091183543205261,0.508981430210424,0.4660049080848694,0.5041100382804871,0.30870839953422546,0.40284502506256104,0.4514341950416565,0.5345516204833984,0.39394611120224,0.3709617555141449,0.4318229854106903,0.49121248722076416,0.49763986317495607,0.5252025803458188,0.4643124467846423,0.4909369732241292,0.5417907681244762,0.5574098042957242,0.5267688570985185,0.49645251984811445,0.5174058660472682,0.5665412221405013
7.0,0.5946605510534793,0.22194814682006836,0.3087128426470081,0.25955110788345337,0.2998252213001251,0.1551290601491928,0.21866318583488464,0.24139979481697083,0.3168419599533081,0.20789988338947296,0.19664236903190613,0.23407743871212006,0.2656362056732178,0.30183383451081075,0.3185514675399268,0.2816197346610761,0.29776832624695454,0.32861271201675296,0.33808613632977547,0.3195014624120343,0.30111367437947606,0.313822521272836,0.34362462121927984
8.0,0.36067985633554484,0.11967519670724869,0.18724380411245223,0.14329472184181213,0.1770438551902771,0.07719314843416214,0.11773131787776947,0.12777304649353027,0.18570029735565186,0.10882987082004547,0.10338316112756729,0.1257719248533249,0.1421632319688797,0.18307147476943583,0.19321123175941932,0.17081100345207922,0.18060561936009198,0.19931368500947877,0.20505960730779402,0.1937874327759223,0.1826346755698787,0.19034298086029514,0.20841886820163355
9.0,0.2187633912082559,0.06439723819494247,0.11356910803542875,0.07872230559587479,0.1040932759642601,0.038222476840019226,0.06310898065567017,0.06726013123989105,0.1081104427576065,0.056725308299064636,0.05411549657583237,0.06725500524044037,0.07565444707870483,0.11103846236647065,0.11718853586293111,0.10360211060996653,0.10954284545828535,0.12088986085855517,0.12437493890080986,0.11753801944559776,0.1107735302598013,0.11544885375286398,0.1264124336268972
10.0,0.13268670399051635,0.03465856984257698,0.06888314601970394,0.04313024505972862,0.06104598939418793,0.01887948252260685,0.03374864533543587,0.03530305624008179,0.06269129365682602,0.029500439763069153,0.028261370956897736,0.03587101772427559,0.04013895243406296,0.06734823183261186,0.07107843996770122,0.06283785649588422,0.06644109432261287,0.07332340705910793,0.07543721374322668,0.07129041247565475,0.06718754238717464,0.07002326942979192,0.07667301676360144
11.0,0.08047855410646278,0.018679693341255188,0.04177973999841268,0.023594718426465988,0.0357469767332077,0.009313909336924553,0.018024636432528496,0.01850122958421707,0.03626983240246773,0.015323933213949203,0.014741456136107445,0.019105710089206696,0.02126162499189377,0.040848767483913445,0.04311125308495462,0.03811308655537644,0.04029856077152368,0.044472894455938695,0.04575498301856221,0.04323982091004463,0.04075130440856356,0.04247125980248717,0.046504535439784986
12.0,0.04881271051491174,0.010088940151035786,0.025340693263859546,0.012897072359919548,0.02091405540704727,0.004592105280607939,0.009620103985071182,0.009688107296824455,0.02095571719110012,0.007955115288496017,0.0076844641007483006,0.010168623179197311,0.011252661235630512,0.024776029890465994,0.026148296774655834,0.023116755532117176,0.024442312650221912,0.026974174013690816,0.027751800035388883,0.02622627710242549,0.024716915547076404,0.025760121226829195,0.02820642655992233
13.0,0.029606405510971216,0.005462774075567722,0.015369907402904216,0.0070464713498950005,0.012229633517563343,0.0022634067572653294,0.0051325648091733456,0.005071008112281561,0.012098261155188084,0.004128434229642153,0.004004461690783501,0.005409912671893835,0.005952730774879456,0.015027421754524263,0.015859743693093727,0.014021020983310697,0.01482501201664154,0.016360663559727262,0.0168323175836775,0.015907041152740463,0.014991567092829696,0.015624303321986123,0.017108062509525634
14.0,0.017957192666289118,0.0029660474974662066,0.009322320076805585,0.0038489806465804577,0.007149196229875088,0.0011154484236612916,0.0027378175873309374,0.00265371217392385,0.00698150135576725,0.002142159501090646,0.0020864123944193125,0.0028775851242244244,0.0031482824124395847,0.009114592030551582,0.009619420805045416,0.008504179106852115,0.008991824318701313,0.009923244062217819,0.010209316688520475,0.009648108164447684,0.009092845078940202,0.009476619001434533,0.010376564440307556
15.0,0.010891587914471201,0.0016151227755472064,0.005654272946237217,0.002102139638736844,0.004178534261882305,0.0005496748490259051,0.0014602566370740533,0.001388553180731833,0.004027748480439186,0.0011114295339211822,0.0010869690449908376,0.0015304421540349722,0.0016648492310196161,0.005528279517301962,0.005834473646937627,0.005158045363993407,0.005453817136042008,0.006018751767546447,0.006192263586303522,0.005851873409961298,0.005515089324394373,0.005747859974785365,0.006293704475530394
16.0,0.0066060820030823635,0.0008821411756798625,0.0034294899002765547,0.0011480090906843543,0.002442002994939685,0.00027086117188446224,0.000778808316681534,0.0007265168824233115,0.0023233271203935146,0.0005766235990449786,0.0005662574549205601,0.0008139174315147102,0.0008803345845080912,0.0033530710227049976,0.0035387871501530535,0.0031285126574506113,0.0033079073054756237,0.0036505574802165246,0.0037557977181151923,0.003549340639898644,0.003345070766299021,0.003486253302442408,0.0038173247275798037
17.0,0.0040067912754453,0.00048328234697692096,0.002080090771692552,0.0006269199657253921,0.0014270591782405972,0.00013346862397156656,0.00041535389027558267,0.00038011401193216443,0.0013400532770901918,0.00029915268532931805,0.0002949854824692011,0.000432842702139169,0.0004654844233300537,0.0020337403794645765,0.0021463829047649215,0.001897538846042843,0.0020063472002583697,0.0022141750367946174,0.0022780064677156106,0.0021527839198625847,0.0020288879786687893,0.0021145195154557406,0.002315324485356327
18.0,0.0024302417556266625,0.0002655882271938026,0.0012616388280168446,0.0003423485904932022,0.0008339163032360375,6.576697342097759e-05,0.00022151296434458345,0.00019887292000930756,0.000772880157455802,0.00015519859152846038,0.0001536671188659966,0.00023018264619167894,0.0002461239928379655,0.0012335258940408711,0.0013018470392229863,0.0011509154881207148,0.0012169110909853041,0.0013429650457862838,0.0013816807656931954,0.0013057294511330027,0.0012305827641850122,0.0012825209166846085,0.0014043152875519865
19.0,0.0014740161353014277,0.0001464085653424263,0.0007652226306761303,0.00018694774189498276,0.000487296812934801,3.240672231186181e-05,0.0001181343977805227,0.0001040481001837179,0.0004457476024981588,8.051573240663856e-05,8.004962000995874e-05,0.00012240851356182247,0.00013013629359193146,0.0007481712742852254,0.0007896101435448563,0.0006980655302833446,0.0007380938868269369,0.0008145494751917615,0.00083803174632815,0.0007919649454019147,0.0007463861757921313,0.0007778882576919667,0.0008517602778034427
20.0,0.0008940359789714414,8.095999510260299e-05,0.00046413098701103024,0.00010208665480604395,0.00028474771534092724,1.5968404113664292e-05,6.300172390183434e-05,5.4436448408523574e-05,0.00025707451277412474,4.177075970801525e-05,4.1699924622662365e-05,6.509502418339252e-05,6.880833825562149e-05,0.00045378881657025943,0.00047892276128004893,0.0004233981466054063,0.00044767657210700385,0.0004940492305566385,0.0005082919479605432,0.0004803510208039031,0.0004527060996035911,0.0004718130781206197,0.0005166187232131381
21.0,0.0005422602321323783,4.49064900749363e-05,0.00028150967374487585,5.57463317818474e-05,0.0001663884031586349,7.86841701483354e-06,3.359902257216163e-05,2.8480317268986255e-05,0.00014858601207379252,2.167017555620987e-05,2.1722575183957815e-05,3.4616510674823076e-05,3.638162525021471e-05,0.00027523683028457465,0.00029048133835058414,0.00025680395718168336,0.00027152956661795135,0.00029965600574003684,0.0003082946505231278,0.0002913476215418282,0.00027458012924849924,0.00028616909753354766,0.000313345095010363
22.0,0.00032889745633117714,2.4984166884678416e-05,0.00017074424813196774,3.044126606255304e-05,9.72265625023283e-05,3.8771540857851505e-06,1.791847898857668e-05,1.4900447240506765e-05,8.592873200541362e-05,1.1242242180742323e-05,1.1315823030599859e-05,1.840847107814625e-05,1.9236358639318496e-05,0.0001669395762497172,0.00017618583778398846,0.00015575947356622128,0.00016469100717227147,0.00018175055484835723,0.00018699015776766847,0.00017671126509947172,0.00016654126693707238,0.0001735703315163916,0.00019005340719435327
23.0,0.00019948639116635592,1.3941588804300409e-05,0.00010356162146161998,1.6622971088509075e-05,5.681267793988809e-05,1.9104647890344495e-06,9.555963515595067e-06,7.795656529197004e-06,4.9693218898028135e-05,5.8323344092059415e-06,5.894703463127371e-06,9.78932439466007e-06,1.0170982932322659e-05,0.00010125397131488844,0.00010686211242314553,9.447289625861268e-05,9.989014522893586e-05,0.00011023728393531127,0.00011341526375059336,0.00010718080019943665,0.00010101238450472029,0.00010527572768117749,0.00011527321844622485
24.0,0.00012099461243782233,7.802259460731875e-06,6.281329858602637e-05,9.077251888811588e-06,3.3197440643562004e-05,9.413781754119555e-07,5.096205313748214e-06,4.07855895900866e-06,2.873792800528463e-05,3.025747218998731e-06,3.0706964935234282e-06,5.205790785112185e-06,5.377776233217446e-06,6.141363802014334e-05,6.481514754629607e-05,5.730070809269953e-05,6.058643568449723e-05,6.686229255021323e-05,6.878983474412972e-05,6.500844145349226e-05,6.126710821279419e-05,6.385295656219212e-05,6.991674123138726e-05
25.0,7.338694210358677e-05,4.378786798042711e-06,3.8098191430109205e-05,4.956783413945232e-06,1.939831599884201e-05,4.63862875221821e-07,2.717821189435199e-06,2.1338344140531262e-06,1.6619338566670194e-05,1.5697191884100903e-06,1.5995996136553003e-06,2.7683529424393782e-06,2.8434353680495406e-06,3.724925438371041e-05,3.931237420062663e-05,3.475463628146608e-05,3.674753080535514e-05,4.055403041037993e-05,4.1723143848880026e-05,3.942961288167676e-05,3.716037956299136e-05,3.8728775868268516e-05,4.240664718403079e-05
26.0,4.4511430408381314e-05,2.464170165694668e-06,2.310772118196233e-05,2.7067333121522097e-06,1.1335033377690706e-05,2.2856781356495048e-07,1.4494190736513701e-06,1.1163867839059094e-06,9.611051609681454e-06,8.143526315507188e-07,8.332699508173391e-07,1.47216110235604e-06,1.5034265743452124e-06,2.2592814835155577e-05,2.3844160258775977e-05,2.1079752471870244e-05,2.228850410218237e-05,2.4597262818813935e-05,2.5306365963946303e-05,2.391526911333716e-05,2.2538909531513012e-05,2.349018997724362e-05,2.5720931692731084e-05
27.0,2.6997547250348488e-05,1.3903588751418283e-06,1.4015541372951207e-05,1.4780562196392566e-06,6.623414265050087e-06,1.1262648058618652e-07,7.729792628197174e-07,5.840750532115635e-07,5.558125394600211e-06,4.2247577880516474e-07,4.3407118255345267e-07,7.828706998225243e-07,7.94916445556737e-07,1.3703234886732281e-05,1.4462214252049148e-05,1.2785516173342474e-05,1.351866109710441e-05,1.4918994044620245e-05,1.5349086843041684e-05,1.450534395251755e-05,1.3670539667351947e-05,1.4247520423672662e-05,1.5600533668015764e-05
28.0,1.637484014437686e-05,7.86454791068536e-07,8.500855555165804e-06,8.071168053902511e-07,3.870267391903326e-06,5.549644299662759e-08,4.1223123048439447e-07,3.05578339521162e-07,3.2142950203706278e-06,2.191750354541e-07,2.2611853012222127e-07,4.1631673752817733e-07,4.2030256963698776e-07,8.311432096046905e-06,8.77177635120082e-06,7.754807559383955e-06,8.19948243365825e-06,9.048827300132367e-06,9.309691768896576e-06,8.797935836879128e-06,8.291601443066702e-06,8.6415579618394e-06,9.462201977530751e-06
29.0,9.931842595457811e-06,4.459238311937952e-07,5.1560295279965185e-06,4.4073928506804805e-07,2.2615172383666504e-06,2.734590331954223e-08,2.19844068283237e-07,1.5987349399892992e-07,1.8588444845590857e-06,1.1370521946219014e-07,1.1779057018657113e-07,2.2139026611966983e-07,2.2222947393402137e-07,5.041138392372085e-06,5.320351297145509e-06,4.7035285449376665e-06,4.9732374897888875e-06,5.488391191974971e-06,5.646613490310112e-06,5.336217827251717e-06,5.0291104933374695e-06,5.24136985153941e-06,5.73911560776591e-06
30.0,6.0239670415850605e-06,2.534163456857641e-07,3.127289991113546e-06,2.4067290382845385e-07,1.3214734053690336e-06,1.3474631188614694e-08,1.1724299753268497e-07,8.364313686115565e-08,1.0749798775577801e-06,5.898903765455543e-08,6.135993402267559e-08,1.1773141039839174e-07,1.1750115191944133e-07,3.057604994828125e-06,3.226956182160631e-06,2.852834271338246e-06,3.016421015589255e-06,3.3288775304295863e-06,3.4248442054200483e-06,3.2365797191332996e-06,3.0503097052917027e-06,3.179051513852106e-06,3.4809495757453292e-06
31.0,3.653720703819747e-06,1.4432536943331797e-07,1.8967972614228148e-06,1.3142337706995022e-07,7.721771453361725e-07,6.639594207769051e-09,6.25260199171862e-08,4.3760696399886e-08,6.216666292857553e-07,3.06027594376701e-08,3.196392484028365e-08,6.260759022325146e-08,6.212707859276634e-08,1.854531174653746e-06,1.9572478620296485e-06,1.7303314526455964e-06,1.8295518285564028e-06,2.019066284634019e-06,2.077273015326412e-06,1.96308483225845e-06,1.850106357878425e-06,1.928192211957164e-06,2.111302642603226e-06
32.0,2.2160936288934987e-06,8.236285964358103e-08,1.1504656943118965e-06,7.176588212587376e-08,4.512074269769073e-07,3.271650950154026e-09,3.334530518372958e-08,2.289486822348863e-08,3.595124837829644e-07,1.5876381098678394e-08,1.6650806955453845e-08,3.3293602541561995e-08,3.2848944897523324e-08,1.1248300168203815e-06,1.1871308369779841e-06,1.0494990774946528e-06,1.1096792775527697e-06,1.2246256056226072e-06,1.2599297723891799e-06,1.190671138381582e-06,1.1221462297825385e-06,1.1695076943711406e-06,1.280569784671161e-06
33.0,1.3441287307177376e-06,4.709178469397557e-08,6.977927165477474e-07,3.918893654031308e-08,2.6365378857917676e-07,1.6121048940220817e-09,1.7783108319235907e-08,1.1978212199892369e-08,2.079084282513577e-07,8.236463955313411e-09,8.673805673709012e-09,1.7704980592725406e-08,1.7368451565857868e-08,6.822438921666385e-07,7.200312497174673e-07,6.36553367840632e-07,6.730545042835199e-07,7.427729764792632e-07,7.641860360387973e-07,7.221785510633732e-07,6.806160930440474e-07,7.093422734059287e-07,7.767048363046642e-07
34.0,8.152552857809339e-07,2.697328227441176e-08,4.2323267671037586e-07,2.139975840975694e-08,1.5406148179408774e-07,7.943624646955527e-10,9.483763996342987e-09,6.266801744203576e-09,1.2023457429677364e-07,4.272972198293701e-09,4.5183932151360295e-09,9.415193069628458e-09,9.183324323203124e-09,4.13801838000746e-07,4.3672102890484737e-07,3.8608913413867715e-07,4.082281925056428e-07,4.5051458344068385e-07,4.63502260581794e-07,4.3802343300678146e-07,4.128145279250412e-07,4.3023783705095714e-07,4.7109529676586095e-07
35.0,4.944773263189215e-07,1.5475427161959487e-08,2.56703594617088e-07,1.1685687084650453e-08,9.002281586845129e-08,3.9142031282857204e-10,5.057717800127648e-09,3.2786862114164705e-09,6.953216313831945e-08,2.2167634394776314e-09,2.353744088523513e-09,5.006842052068805e-09,4.855581270390985e-09,2.5098350179289275e-07,2.6488469377203713e-07,2.3417489723701127e-07,2.476029149137434e-07,2.732509075044402e-07,2.811283318889724e-07,2.6567464179119566e-07,2.503846679613346e-07,2.6095243913985353e-07,2.8573374113491644e-07
36.0,2.999156589451545e-07,8.89248408242338e-09,1.5569860059370678e-07,6.381160488899695e-09,5.2603173372745005e-08,1.928722043187392e-10,2.697289724906682e-09,1.715347419661839e-09,4.021082489202854e-08,1.1500329577529556e-09,1.226124091147085e-09,2.662549736243136e-09,2.5673203563059133e-09,1.5222918891943015e-07,1.6066068806133256e-07,1.4203425490930258e-07,1.5017875932940384e-07,1.657350531957439e-07,1.7051295260453061e-07,1.6113981575453146e-07,1.5186597784051692e-07,1.582756550651162e-07,1.733062745127197e-07
37.0,1.819080424781537e-07,5.117116508301933e-09,9.44359749344348e-08,3.4845371033043193e-09,3.0737634659772084e-08,9.503751952077977e-11,1.4384694546620835e-09,8.974411769280266e-10,2.3254180803178315e-08,5.966224181364055e-10,6.387187445611175e-10,1.4158966221700098e-09,1.357437051652255e-09,9.233167038282106e-08,9.744563311972564e-08,8.614813033193163e-08,9.10880219708881e-08,1.0052339115232294e-07,1.0342133363277494e-07,9.773623875556816e-08,9.21113717275129e-08,9.599903748309412e-08,1.0511556901253861e-07
38.0,1.1033280501130832e-07,2.94851809634622e-09,5.727831417758845e-08,1.9027919240244273e-09,1.7960935849714588e-08,4.682960963453553e-11,7.671369095518799e-10,4.695280830802062e-10,1.3447991165094209e-08,3.0952010399154517e-10,3.3272326560584986e-10,7.529514789439418e-10,7.177284877535328e-10,5.6001988949661885e-08,5.910376414222244e-08,5.225148232323642e-08,5.524767805792162e-08,6.097051875216953e-08,6.272820971664736e-08,5.928002537024622e-08,5.586837106092401e-08,5.822635953639891e-08,6.37558154192439e-08
39.0,6.692022901145418e-08,1.701040530655007e-09,3.4741053685360206e-08,1.0390487359401845e-09,1.0495140756461296e-08,2.3075184124587977e-11,4.0911624088479925e-10,2.4564830725104514e-10,7.777045674117744e-09,1.6057506713185177e-10,1.733238691459249e-10,4.004062081897075e-10,3.7948957865019395e-10,3.396692330285803e-08,3.584824505668206e-08,3.1692126044475586e-08,3.350941062006238e-08,3.698048896177487e-08,3.8046582422030535e-08,3.595515289559708e-08,3.388587995665244e-08,3.531607226227701e-08,3.8669856786750885e-08
40.0,4.058917065043782e-08,9.824605573527379e-10,2.107151421089354e-08,5.673895242530591e-10,6.1326299594099964e-09,1.1370287524015144e-11,2.1818240270032874e-10,1.2851911201927635e-10,4.497516581380978e-09,8.330461320760207e-11,9.028874176086887e-11,2.1292891061452934e-10,2.0065014927350688e-10,2.06019803992909e-08,2.174305972376952e-08,1.922224611745171e-08,2.032448492996796e-08,2.2429800366481072e-08,2.3076418736245265e-08,2.18079026058351e-08,2.0552825125051507e-08,2.142028060769791e-08,2.345445374786107e-08
41.0,2.4618576451798706e-08,5.680234060889688e-10,1.2780519415477389e-08,3.09832354217221e-10,3.5834821776603576e-09,5.602683681577014e-12,1.1635751390182136e-10,6.72390546019308e-11,2.6009330245102547e-09,4.321737065438036e-11,4.703366168756773e-11,1.1323181281497341e-10,1.0609114281523446e-10,1.2495732762968652e-08,1.3187832358429115e-08,1.1658881618776592e-08,1.2327423252892942e-08,1.360436161350443e-08,1.3996555479899814e-08,1.322716155446602e-08,1.2465918582055876e-08,1.2992056928216742e-08,1.4225845304889622e-08


==> data/synth_exp_memfunc_upd.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,0.3708949605990622,0.36208072304725647,0.37613655427116405,0.36415785551071167,0.38357365131378174,0.32444339990615845,0.3490063548088074,0.3861429989337921,0.406384140253067,0.3768109083175659,0.3468995988368988,0.3676881790161133,0.4038424789905548,0.3680193732333319,0.3881360347063718,0.34220566505821287,0.3632375849931025,0.4004734832480109,0.4118064300443752,0.3892538444829468,0.36781401855299645,0.3818352488565071,0.41948002732228473
3.0,0.22495916513624037,0.22748829424381256,0.22813835240412586,0.2346920520067215,0.24231833219528198,0.20096613466739655,0.21940061450004578,0.24786661565303802,0.2554917633533478,0.23308368027210236,0.21550406515598297,0.23327866196632385,0.2613312304019928,0.22321503323424263,0.23541640518870124,0.2075582277851583,0.2203147320582902,0.2428994459918323,0.24977322568871932,0.23609439108992053,0.22309047932450368,0.2315947853904748,0.25442749770805884
4.0,0.13644463083848712,0.13301359117031097,0.13837290538942773,0.14214645326137543,0.14387142658233643,0.11338865011930466,0.1293381154537201,0.1471492052078247,0.14245961606502533,0.13432402908802032,0.12477705627679825,0.1382465660572052,0.15672816336154938,0.13538676136534258,0.1427872675462796,0.12589042882731713,0.13362763977972683,0.14732596122125924,0.15149511935553142,0.143198486782222,0.13531121560029885,0.14046933796889044,0.15431807803390346
5.0,0.08275785195671433,0.07445037364959717,0.08392740959220342,0.08254130929708481,0.08384846895933151,0.06017260253429413,0.07308393716812134,0.08282339572906494,0.08853249251842499,0.07393728941679001,0.06900711357593536,0.07827979326248169,0.08920060843229294,0.08211622168727811,0.08660485558340926,0.07635640484813898,0.08104926051143986,0.08935771245232821,0.09188643468595462,0.08685427265787193,0.08207040086456764,0.08519896022766799,0.09359864567548912
6.0,0.05019517454370639,0.04093223065137863,0.05090454710793153,0.04668901115655899,0.05046573281288147,0.030818816274404526,0.040254246443510056,0.04512178152799606,0.053449392318725586,0.03961155191063881,0.03714040294289589,0.04311308637261391,0.049149543046951294,0.049806006113093645,0.05252850019132256,0.04631250060582666,0.04915886144722471,0.054198192284122426,0.05573193984871385,0.05267977929404,0.04977821437926649,0.05167578155371788,0.05677044830976343
7.0,0.030444912330385016,0.022206073626875877,0.030875168539746537,0.02600441314280033,0.030015071853995323,0.0154867647215724,0.021849894896149635,0.02412840723991394,0.03168077766895294,0.020904477685689926,0.019687682390213013,0.023370224982500076,0.02657892182469368,0.030208869745426144,0.031860145874758064,0.028089951545393777,0.02981635666430714,0.032872865321320936,0.03380313024350522,0.03195190128873,0.030192013206773397,0.03134294587694244,0.03443301746550277
8.0,0.01846577276064171,0.011973710730671883,0.018726736343151206,0.014356691390275955,0.017723605036735535,0.007706306874752045,0.011764289811253548,0.012771179899573326,0.018568025901913643,0.010942919179797173,0.010350641794502735,0.012557033449411392,0.014224512502551079,0.01832260569586633,0.019324155295957744,0.017037416842123593,0.018084534477829383,0.019938400689985335,0.020502634886945287,0.01937980776772635,0.018312381688356808,0.01901045764007926,0.02088468079924802
9.0,0.011200057334615593,0.006443124730139971,0.011358339748476052,0.007887184619903564,0.01042062696069479,0.0038158067036420107,0.006306157913058996,0.006722789257764816,0.010809877887368202,0.0057037691585719585,0.005418001674115658,0.006714720744639635,0.007569802924990654,0.01111322212036826,0.01172069266004663,0.010333715677052355,0.01096882462743372,0.012093251324111631,0.012435476663826179,0.011754447590463082,0.011107020946348602,0.011530425413876345,0.012667199223055672
10.0,0.006793178163983714,0.003467726754024625,0.006889181300883405,0.0043212175369262695,0.0061112260445952415,0.0018847666215151548,0.0033723299857228994,0.00352861313149333,0.006268452852964401,0.0029662896413356066,0.002829506527632475,0.0035813525319099426,0.004016207531094551,0.006740509944199992,0.007108959451387103,0.006267715386885347,0.006652928437549555,0.007334927703684105,0.00754249786475155,0.007129432851601148,0.006736748742030856,0.006993556533045734,0.007683044701471314
11.0,0.004120270833346497,0.0018689986318349838,0.004178499679304751,0.0023639537394046783,0.0035785783547908068,0.0009298213408328593,0.0018011098727583885,0.0018492360832169652,0.003626591758802533,0.0015408321050927043,0.001475903089158237,0.001907508703880012,0.0021273873280733824,0.004088325943255187,0.00431180186592018,0.0038015615484985926,0.004035205074247871,0.004448858539059991,0.004574756205788886,0.004324219610858565,0.004086044658822228,0.004241806457725827,0.004660002171385048
12.0,0.0024990705867443735,0.001009462052024901,0.002534388167097738,0.0012921571033075452,0.0020936757791787386,0.00045843669795431197,0.0009612878784537315,0.0009683463140390813,0.002095345640555024,0.0007998923538252711,0.0007693625520914793,0.0010152324102818966,0.0011259143939241767,0.002479695031482843,0.0026152400302867306,0.002305763633949032,0.0024474755957593275,0.0026983691046642395,0.0027747298995215975,0.0026227717733163527,0.0024783113625307285,0.0025727856691777546,0.002826434191272478
13.0,0.0015157629316465027,0.0005465919384732842,0.0015371841269576827,0.0007059856434352696,0.0012242910452187061,0.0002259592729387805,0.0005128710181452334,0.0005068577011115849,0.001209695590659976,0.0004151168977841735,0.00040092357085086405,0.0005401241360232234,0.0005956159438937902,0.001504011063331428,0.001586223260876698,0.0013985163380405053,0.0014844689877264751,0.001636643593200189,0.0016829587564812034,0.0015907914939452406,0.001503171825689078,0.0015604733892255922,0.0017143189946668394
14.0,0.0009193566908995087,0.00029677938437089324,0.0009323493026234319,0.00038562918780371547,0.0007156957290135324,0.0001113568723667413,0.00027357612270861864,0.0002652440161909908,0.000698074814863503,0.00021539561566896737,0.000208889992791228,0.0002872972982004285,0.0003150095872115344,0.0009122288224575104,0.0009620930408710684,0.000848243037130604,0.0009003759544486842,0.0009926745182981655,0.0010207660848376976,0.0009648638142878527,0.0009117197990966403,0.0009464749542310076,0.0010397870307931767
15.0,0.0005576180202425026,0.0001616095978533849,0.0005654984376028039,0.00021061327424831688,0.000418307026848197,5.487485759658739e-05,0.00014591598301194608,0.0001387887605233118,0.00040273135527968407,0.00011175501276738942,0.0001088264980353415,0.00015279890794772655,0.0001665808231336996,0.0005532947494940326,0.0005835389267844627,0.0005144854089074731,0.0005461056216411525,0.0006020875304633069,0.0006191259268488906,0.0005852194858128591,0.0005529860112191548,0.0005740660783912176,0.0006306627137476258
16.0,0.0003382124256853377,8.826849807519466e-05,0.0003429921404256921,0.00011501897097332403,0.0002444653946440667,2.7040472559747286e-05,7.782234024489298e-05,7.261686550918967e-05,0.00023230764782056212,5.7979901612270623e-05,5.66932576475665e-05,8.126128523144871e-05,8.808416896499693e-05,0.0003355902294261518,0.00035393425023058227,0.0003120511744771736,0.00033122980296678594,0.00036518454705665985,0.00037551885685685324,0.0003549535608067615,0.0003354029701966117,0.0003481886772452695,0.00038251627182550715
17.0,0.00020513620567393784,4.835874278796837e-05,0.0002080352492086432,6.281108653638512e-05,0.00014286083751358092,1.3324371138878632e-05,4.150419408688322e-05,3.7993180740159005e-05,0.0001339908631052822,3.0080011129030026e-05,2.9533717679441907e-05,4.321489541325718e-05,4.657525278162211e-05,0.00020354576324695784,0.00021467197428725132,0.00018926860471974217,0.00020090103090993026,0.0002214956242431351,0.00022776369998392114,0.0002152902174034734,0.0002034321847829276,0.0002111871081140425,0.00023200784670114185
18.0,0.00012442139815835998,2.657598815858364e-05,0.00012617975694600045,3.429989010328427e-05,8.348216215381399e-05,6.565614967257716e-06,2.2134659957373515e-05,1.9877759768860415e-05,7.727967749815434e-05,1.560532473376952e-05,1.5385032384074293e-05,2.2981370420893654e-05,2.4626577214803547e-05,0.00012345674606388884,0.00013020513418626002,0.00011479721168355487,0.00012185263481474817,0.0001343438870956503,0.00013814566720983802,0.00013058011759140502,0.00012338785724317144,0.00012809145600721345,0.0001407198723181511
19.0,7.54653927073583e-05,1.465054720029002e-05,7.65318912228374e-05,1.873028486443218e-05,4.878258187090978e-05,3.235211352148326e-06,1.1804567293438595e-05,1.0399822713225149e-05,4.456994793144986e-05,8.09591256256681e-06,8.014505510800518e-06,1.2221231372677721e-05,1.3021125596424099e-05,7.488030163610554e-05,7.897340593596425e-05,6.962802853559735e-05,7.390735898191179e-05,8.14836864684843e-05,8.378958266922496e-05,7.920084486806811e-05,7.483851845422899e-05,7.769139531560692e-05,8.535091699180572e-05
20.0,4.5772074424266996e-05,8.10148867458338e-06,4.641893847244306e-05,1.0228057362837717e-05,2.8505684895208105e-05,1.594149466654926e-06,6.295440925896401e-06,5.441035682451911e-06,2.5704677682369947e-05,4.2000788198492955e-06,4.174964033154538e-06,6.499069058918394e-06,6.884797585371416e-06,4.541719875082809e-05,4.7899792002094e-05,4.223153408218594e-05,4.482707920091739e-05,4.9422354109547175e-05,5.082095085341125e-05,4.80377406876273e-05,4.5391855969959605e-05,4.712221325477007e-05,5.176794799011814e-05
21.0,2.7762166496966414e-05,4.493766482482897e-06,2.8154509374851033e-05,5.5852224249974824e-06,1.665690251684282e-05,7.855157377889554e-07,3.357378773216624e-06,2.8466665753512643e-06,1.4856997950118966e-05,2.178951262976625e-06,2.17484739550855e-06,3.4561026041046716e-06,3.640258000814356e-06,2.754692352063955e-05,2.9052692443127995e-05,2.56147202275448e-05,2.7188997920722894e-05,2.9976173042615026e-05,3.0824464848342844e-05,2.9136362550370998e-05,2.7531552347040438e-05,2.858106709253509e-05,3.139884764641565e-05
22.0,1.6838605160457007e-05,2.5001925223477883e-06,1.707657314501392e-05,3.049909082619706e-06,9.733210390550084e-06,3.8706204463778704e-07,1.790502096810087e-06,1.4893304296492715e-06,8.591946425440256e-06,1.130415284933406e-06,1.1329314020258607e-06,1.8378965478405007e-06,1.9247438558522845e-06,1.6708053696026964e-05,1.7621348713958662e-05,1.553611315796728e-05,1.6490960845781475e-05,1.818146801119735e-05,1.8695982999754264e-05,1.7672097199302988e-05,1.6698730607963338e-05,1.7335293478926344e-05,1.9044363777196953e-05
23.0,1.0213130296612543e-05,1.3951730579719879e-06,1.0357465175276333e-05,1.6654547607686254e-06,5.687435077561531e-06,1.9072452062118828e-07,9.548787147650728e-07,7.791919642841094e-07,4.968785560777178e-06,5.864453100912215e-07,5.901731583435321e-07,9.773633564691409e-07,1.0176842124565155e-06,1.0133946830765338e-05,1.0687888260503711e-05,9.42312896307202e-06,1.0002273361087046e-05,1.1027617787375669e-05,1.1339686902817134e-05,1.0718668772799022e-05,1.0128292092011547e-05,1.0514386990085308e-05,1.1550990525590647e-05
24.0,6.194576656535489e-06,7.808067152836884e-07,6.28212018571098e-06,9.09449454411515e-07,3.3233479825867107e-06,9.397918177000975e-08,5.092377932669478e-07,4.0766039433037804e-07,2.8734827992593637e-06,3.0424098440562375e-07,3.0743575507585774e-07,5.197446739657607e-07,5.38087419954536e-07,6.146549456756851e-06,6.482531917578227e-06,5.715416626529295e-06,6.066685460326225e-06,6.688588291635736e-06,6.877867778100385e-06,6.501201242006994e-06,6.143119684330012e-06,6.377298077570372e-06,7.006029903820873e-06
25.0,3.7572006661289496e-06,4.382119129786588e-07,3.8102985006333323e-06,4.966199185219011e-07,1.941937398441951e-06,4.630811645256472e-08,2.7157798854204884e-07,2.1328116872609826e-07,1.6617545952613e-06,1.57836353764651e-07,1.6015067672014993e-07,2.7639157451631036e-07,2.8450733680074336e-07,3.728070696963061e-06,3.931854360576924e-06,3.4665754170213673e-06,3.679630734520706e-06,4.056833869072019e-06,4.171637680867491e-06,3.943177878239094e-06,3.725990434830346e-06,3.868026810172866e-06,4.249371939530912e-06
26.0,2.2788573986999374e-06,2.46608664156156e-07,2.311062863291193e-06,2.711874742544751e-07,1.134733906837937e-06,2.2818264611146333e-08,1.4483303800716385e-07,1.1158516599607538e-07,9.610014330974082e-07,8.188371936057592e-08,8.342634316704789e-08,1.4698015604608372e-07,1.5042925838315568e-07,2.2611891792843425e-06,2.3847902192147163e-06,2.1025842746295673e-06,2.2318088569077257e-06,2.4605941229528065e-06,2.5302261546586394e-06,2.3916582798526194e-06,2.259927436520612e-06,2.3460768529603018e-06,2.5773743658480364e-06
27.0,1.3821968814244885e-06,1.391463229083456e-07,1.4017304831093746e-06,1.480863858205339e-07,6.630604616475466e-07,1.1243669106875132e-08,7.723986783503278e-08,5.837950567411099e-08,5.557525923904905e-07,4.248023444120008e-08,4.345886850387615e-08,7.816159097728814e-08,7.95374361928225e-08,1.3714805646464004e-06,1.4464483849365374e-06,1.2752818271924801e-06,1.3536604983327411e-06,1.4924257766795942e-06,1.534659738807264e-06,1.4506140742861914e-06,1.370715278975527e-06,1.4229675413625507e-06,1.5632565744442397e-06
28.0,8.383447863431397e-07,7.870920626373845e-08,8.501925146596375e-07,8.08649929240346e-08,3.874468745834747e-07,5.540292224992527e-09,4.119216256981417e-08,3.0543183981990296e-08,3.213948218672158e-07,2.2038202374119464e-08,2.26388117141596e-08,4.156494526341703e-08,4.2054466575791594e-08,8.318450116580363e-07,8.773152931558312e-07,7.734975279665876e-07,8.210365950806897e-07,9.052019909016137e-07,9.308181838131877e-07,8.798419114652348e-07,8.313808424352129e-07,8.630734416122919e-07,9.481630413977763e-07
29.0,5.084818163273512e-07,4.4629221207515e-08,5.156678267992525e-07,4.415764820464574e-08,2.263972191940411e-07,2.729982018223609e-09,2.1967894170416002e-08,1.5979685130673715e-08,1.8586439409773448e-07,1.1433138880079241e-08,1.1793100718193728e-08,2.2103542107743124e-08,2.2235747465515487e-08,5.04539503699612e-07,5.321186235337887e-07,4.6914996592366547e-07,4.97983867662505e-07,5.490327607147449e-07,5.64569767100728e-07,5.336510950038332e-07,5.042579708346746e-07,5.234805039215564e-07,5.750899550141301e-07
30.0,3.0840981150890644e-07,2.536296328514709e-08,3.1276834718113064e-07,2.411300670246419e-08,1.3229079343091144e-07,1.345192401913664e-09,1.171549435241559e-08,8.360304448729039e-09,1.0748638601398852e-07,5.931388713520391e-09,6.143308972639261e-09,1.1754270445862858e-08,1.1756883466773616e-08,3.0601867803001033e-07,3.227462597773273e-07,2.8455383833584035e-07,3.0204248377958787e-07,3.330052025601627e-07,3.4242887329341234e-07,3.2367575070904417e-07,3.0584791971570904e-07,3.175069753902434e-07,3.4880968980882906e-07
31.0,1.8706000643634598e-07,1.4444903051469282e-08,1.8970359195300115e-07,1.3167302803651637e-08,7.730154294449676e-08,6.628405602171483e-10,6.247906192413666e-09,4.37397185137911e-09,6.215995540514996e-08,3.0771285519648472e-09,3.2002034355826936e-09,6.2507239384501645e-09,6.216287040672341e-09,1.8560971066993012e-07,1.957555018625273e-07,1.7259062728959928e-07,1.8319802694807584e-07,2.019778651965546e-07,2.0769361042330717e-07,1.9631926661053845e-07,1.8550614051690556e-07,1.925777152468072e-07,2.1156377127390813e-07
32.0,1.1345762910968637e-07,8.243461024903809e-09,1.1506104477711002e-07,7.190220419062143e-09,4.516972751389403e-08,3.2661379156806447e-10,3.3320259884561665e-09,2.2883894779113234e-09,3.5947369525501927e-08,1.5963810273689205e-09,1.6670659297446377e-09,3.3240237229392733e-09,3.2867868426933455e-09,1.1257798026170373e-07,1.1873171368705632e-07,1.0468150703017789e-07,1.1111522014286922e-07,1.225057678250156e-07,1.2597254254814717e-07,1.1907365429159026e-07,1.1251516178846321e-07,1.1680428867459764e-07,1.2831991376205617e-07
33.0,6.881553063332936e-08,4.713345713724948e-09,6.97880513958854e-08,3.926337477366815e-09,2.639399987458546e-08,1.609388178280824e-10,1.7769752336249667e-09,1.1972470792542822e-09,2.0788599286447607e-08,8.281821894939867e-10,8.68414673504958e-10,1.7676602404037567e-09,1.737845645166658e-09,6.828199663724699e-08,7.201442463142178e-08,6.349254351872647e-08,6.739478777736897e-08,7.430350417750941e-08,7.640620933740548e-08,7.222182209187228e-08,6.824389530723027e-08,7.084538226706858e-08,7.782996194836816e-08
34.0,4.173872919350819e-08,2.699751089352276e-09,4.2328592853205545e-08,2.1440407227402147e-09,1.542287364486583e-08,7.930238410391866e-11,9.476641693595411e-10,6.263797813765848e-10,1.202215926809913e-08,4.296503153256026e-10,4.5237799617403596e-10,9.400102918277753e-10,9.188614313870858e-10,4.141512446688523e-08,4.367895648052197e-08,3.8510174307246254e-08,4.0877005091800525e-08,4.5067353407745196e-08,4.6342708555558123e-08,4.380474939903174e-08,4.139201484205427e-08,4.296989644403881e-08,4.72062581659529e-08
35.0,2.5315818953305474e-08,1.5489526328238412e-09,2.5673589347962214e-08,1.1707884661760204e-09,9.01205421399709e-09,3.907606876962788e-11,5.053918950004288e-10,3.2771144131693575e-10,6.952466158338666e-09,2.2289710355227754e-10,2.356550232729404e-10,4.998817471069117e-10,4.858378144234621e-10,2.5119542764980726e-08,2.6492626289690397e-08,2.3357601428222574e-08,2.4793156865406448e-08,2.7334731593902094e-08,2.810827359307297e-08,2.65689235515413e-08,2.510552606898629e-08,2.60625596379864e-08,2.86320429079603e-08
36.0,1.5354820370913957e-08,8.900693515556668e-10,1.557181908441076e-08,6.393282014904855e-10,5.2660276139704365e-09,1.9254717611993932e-11,2.695264011975951e-10,1.7145251884898016e-10,4.0206487028626725e-09,1.1563661833635663e-10,1.2275859495591845e-10,2.6582822054699307e-10,2.5687990623524115e-10,1.5235772844923466e-08,1.6068590101006172e-08,1.4167101403564587e-08,1.503780978993378e-08,1.65793527867172e-08,1.704852972578974e-08,1.611486672957087e-08,1.522727128905497e-08,1.5807741491027744e-08,1.7366211873885588e-08
37.0,9.313169329339424e-09,5.121899016025111e-10,9.444785702193432e-09,3.4911562529771345e-10,3.077100130255417e-09,9.487736117586021e-12,1.4373890966368208e-10,8.970110071393478e-11,2.325167169914266e-09,5.999079705221178e-11,6.394802742892836e-11,1.4136271320186466e-10,1.3582189539729228e-10,9.240963354863255e-09,9.746092554615164e-09,8.592781360519804e-09,9.120892692521632e-09,1.005588578333607e-08,1.0340455981713692e-08,9.774160748667785e-09,9.235806900573753e-09,9.587879875119824e-09,1.0533139944577192e-08
38.0,5.648722737339705e-09,2.9513053112495413e-10,5.7285521027958315e-09,1.9064064216145482e-10,1.798043380851766e-09,4.675069359416639e-12,7.665607038020994e-11,4.693029992397513e-11,1.3446540547690233e-09,3.112246224623583e-11,3.3311995523144233e-11,7.517446387605986e-11,7.181419348079032e-11,5.604927600005481e-09,5.91130394677112e-09,5.2117853473624966e-09,5.5321010619632835e-09,6.0992030381617186e-09,6.271803588318253e-09,5.9283281670268e-09,5.6018000523834906e-09,5.815343105901909e-09,6.388672319429896e-09
39.0,3.4261235284124038e-09,1.7026660636965119e-10,3.4745424861069493e-09,1.0410224765555753e-10,1.050653342105079e-09,2.303629943051222e-12,4.088089589071586e-11,2.4553057503817755e-11,7.77620690062264e-10,1.614593528320718e-11,1.735305128758302e-11,3.997644229536412e-11,3.7970817462484874e-11,3.399560434872871e-09,3.585387082596981e-09,3.161107605016411e-09,3.35538890670955e-09,3.6993536424575248e-09,3.804041168010731e-09,3.5957127941397515e-09,3.3976634813504226e-09,3.527183890477999e-09,3.874925636591655e-09
40.0,2.078048963944951e-09,9.834088404714336e-11,2.1074165462980213e-09,5.684673218264713e-11,6.139287411777161e-10,1.1351127286382545e-12,2.18018537251341e-11,1.2845750504975051e-11,4.4970313584080657e-10,8.376336950444152e-12,9.039638829144714e-12,2.1258762111786567e-11,2.0076572349037036e-11,2.06193763329641e-09,2.174647192532701e-09,1.9173086810932265e-09,2.0351462471789952e-09,2.2437714052700963e-09,2.3072675992075656e-09,2.18091005316674e-09,2.060787072824995e-09,2.139345172019394e-09,2.3502612026993324e-09
41.0,1.2604004090166854e-09,5.685768522667445e-11,1.2782127481154581e-09,3.104208903814687e-11,3.587372343627493e-10,5.593242340638793e-13,1.1627011853310165e-11,6.720682604183237e-12,2.6006521935961757e-10,4.345536517430526e-12,4.708973662392868e-12,1.1305032431019324e-11,1.0615225712329313e-11,1.2506283930095775e-09,1.3189901963290852e-09,1.1629064992162337e-09,1.234378595913166e-09,1.360916150682814e-09,1.3994285390809485e-09,1.3227888133211372e-09,1.2499305428078108e-09,1.2975784385379602e-09,1.4255054777702332e-09
42.0,7.644714915829632e-10,3.290474143158306e-11,7.75275221367567e-10,1.695107075538882e-11,2.0962148683523196e-10,2.7560625222994295e-13,6.200694038088761e-12,3.5161621877999316e-12,1.5039712530917626e-10,2.254408899143856e-12,2.4530128362593162e-12,6.011826453322655e-12,5.612661811010833e-12,7.585444642674496e-10,8.00007993933976e-10,7.053384461537313e-10,7.486884641143667e-10,8.254373706872248e-10,8.487963150294545e-10,8.023119716041609e-10,7.581211967241914e-10,7.870211063553178e-10,8.646127778559524e-10
43.0,4.6367539812131554e-10,1.905926458323215e-11,4.702281914749282e-10,9.256391660106278e-12,1.224882140160588e-10,1.358048737484449e-13,3.3068411290498867e-12,1.83959401531264e-12,8.69754684940105e-11,1.169563035828547e-12,1.2778381868264188e-12,3.1969884638910484e-12,2.9733270966864067e-12,4.600804743335023e-10,4.852293763361549e-10,4.278093930663064e-10,4.5410250805852514e-10,5.006530729943839e-10,5.148209889164673e-10,4.866268094324153e-10,4.59823749591255e-10,4.773524308454575e-10,5.244141585489433e-10
44.0,2.8123334511503945e-10,1.1048449481687594e-11,2.852078151907668e-10,5.054603870874308e-12,7.157372611255042e-11,6.691741209546506e-14,1.7635443886471203e-12,9.62443124329082e-13,5.029838004433351e-11,6.067543386126251e-13,6.656565489787658e-13,1.70009839539631e-12,1.5775776952137166e-12,2.7905291361840044e-10,2.943064937411177e-10,2.5947951340776813e-10,2.7542709378989865e-10,3.0366143865044094e-10,3.1225471404141523e-10,2.951540797588968e-10,2.788972021911206e-10,2.8952888479612457e-10,3.1807326554733614e-10
45.0,1.705766463458156e-10,6.4093335673531815e-12,1.7298728430285463e-10,2.7601493139683964e-12,4.182270502139929e-11,3.297365771268504e-14,9.405049438901414e-13,5.035341718237496e-13,2.9087824163220866e-11,3.147763896326622e-13,3.4675712821952143e-13,9.040839366210307e-13,8.370274417156265e-13,1.6925414779170093e-10,1.7850591180651215e-10,1.573822804491267e-10,1.6705497689912062e-10,1.8417997271393932e-10,1.893920577059193e-10,1.7901999871303892e-10,1.6915970403698813e-10,1.756081455012565e-10,1.9292118758937744e-10
46.0,1.034599658396961e-10,3.720614094593344e-12,1.049220916701073e-10,1.507224575182653e-12,2.4438324627840124e-11,1.6247694514673686e-14,5.015729043038319e-13,2.6344069070302623e-13,1.6821646506293142e-11,1.633025854298753e-13,1.8063412636319665e-13,4.807766598030616e-13,4.4410712629096294e-13,1.0265782991919992e-10,1.0826930845060897e-10,9.545717838788752e-11,1.0132396534690236e-10,1.1171080035604043e-10,1.1487208970470436e-10,1.0858111792117428e-10,1.0260054688634823e-10,1.0651172434178921e-10,1.170126151811298e-10
47.0,6.275164133459739e-11,2.1611232768614652e-12,6.363846547909956e-11,8.230446489274068e-13,1.4280057171467408e-11,8.006014809978403e-15,2.6748874924938104e-13,1.378275206638524e-13,9.728048228074826e-12,8.471930026000135e-14,9.409682234784444e-14,2.55667991118369e-13,2.356328565426835e-13,6.226512130555964e-11,6.566865508117846e-11,5.789770538191194e-11,6.14560915465567e-11,6.775602543697548e-11,6.967344435116313e-11,6.585777708506507e-11,6.223037738985376e-11,6.460262643215555e-11,7.097173868051116e-11
48.0,3.8060794416723914e-11,1.2559865257208425e-12,3.859868045013791e-11,4.494378231124224e-13,8.344271454352459e-12,3.944967860410389e-15,1.4265247782942886e-13,7.210920228983841e-14,5.6257823920213834e-12,4.3951292800527286e-14,4.9017295214101586e-14,1.3596021281470777e-13,1.2502078907718206e-13,3.776570510254824e-11,3.9830052688828546e-11,3.511673344113874e-11,3.727500374909303e-11,4.109610680779471e-11,4.225908016676243e-11,3.994476098261207e-11,3.7744631852434154e-11,3.9183473629064124e-11,4.3046535482843055e-11
49.0,2.3085038746762472e-11,7.303162523515649e-13,2.3411283117459276e-11,2.4542195532772926e-13,4.875830208334042e-12,1.943877509994049e-15,7.607681981125838e-14,3.7726332474674606e-14,3.25342075328805e-12,2.280136969263092e-14,2.5534335049474076e-14,7.230122127084918e-14,6.633323041240272e-14,2.2906058030361352e-11,2.415814813374413e-11,2.1299375501006577e-11,2.260843261472828e-11,2.4926048773752575e-11,2.5631427772395484e-11,2.422772223084716e-11,2.2893276458067364e-11,2.376597811006884e-11,2.6109043564752084e-11
50.0,1.4001783780565546e-11,4.2484822626066843e-13,1.4199660993951812e-11,1.3401691594579906e-13,2.8490907549860722e-12,9.578393621943846e-16,4.0572058245588044e-14,1.9737749778233997e-14,1.881470673703589e-12,1.1829103946641318e-14,1.3301473366766209e-14,3.8448580528139403e-14,3.5194927077960084e-14,1.3893226488570934e-11,1.465265752499535e-11,1.291872427409262e-11,1.3712707548879761e-11,1.5118412806773427e-11,1.5546246796167745e-11,1.4694856348010162e-11,1.3885474073095298e-11,1.4414794381816058e-11,1.5835935417794968e-11
51.0,8.49251115358007e-12,2.4725160070390717e-13,8.61252975035734e-12,7.318212875973007e-14,1.664813360953421e-12,4.719741168088254e-16,2.163715170575009e-14,1.0326481050739345e-14,1.088064642724984e-12,6.13678800769177e-15,6.929043757763608e-15,2.0446309779271164e-14,1.867353250110601e-14,8.426667827649962e-12,8.887286035178712e-12,7.835602356611008e-12,8.31717755606845e-12,9.169780893500212e-12,9.429275325335037e-12,8.912880915140983e-12,8.421965749977158e-12,8.743014746024855e-12,9.604980356121838e-12


==> data/synth_exp_turntype_boxplots_2025-09-08.csv <==
true_exp,ours_exp,exp_exp,nomem_exp,mem_exp
1.2669050693511963,1.2904863357543945,1.298086166381836,1.3866928815841675,1.539601445198059
1.3015927076339722,1.329649806022644,1.3348428010940552,1.3867157697677612,1.583388090133667
1.2822532653808594,1.3076701164245605,1.3092223405838013,1.3866983652114868,1.56900155544281
1.2705415487289429,1.2975196838378906,1.3024249076843262,1.386735439300537,1.5553523302078247
1.2668896913528442,1.301345705986023,1.3082810640335083,1.3867131471633911,1.5567822456359863
1.2859289646148682,1.3190175294876099,1.3229073286056519,1.3866627216339111,1.5653738975524902
1.2731306552886963,1.3126939535140991,1.3121294975280762,1.3867334127426147,1.5689356327056885
1.2673133611679077,1.2951081991195679,1.2985146045684814,1.3866887092590332,1.5494221448898315
1.2825291156768799,1.3056212663650513,1.3117793798446655,1.3866453170776367,1.5416598320007324
1.2899651527404785,1.3138794898986816,1.3226618766784668,1.3866326808929443,1.5548741817474365


==> data/synth_exp_vanilla_boxplots_2025-09-08.csv <==
true_exp,ours_exp,exp_exp,nomem_exp,mem_exp
1.105169653892517,1.0705890655517578,1.070658802986145,1.3865731954574585,1.2090284824371338
1.1550116539001465,1.1186941862106323,1.1183686256408691,1.3865731954574585,1.2649641036987305
1.1268491744995117,1.0939126014709473,1.0945863723754883,1.3865731954574585,1.238905668258667
1.1143393516540527,1.0803378820419312,1.0798358917236328,1.3865731954574585,1.2282963991165161
1.1165838241577148,1.0905253887176514,1.090022325515747,1.3865731954574585,1.2434369325637817
1.149941325187683,1.118117332458496,1.1181455850601196,1.3865731954574585,1.2754504680633545
1.0950391292572021,1.0589433908462524,1.058514952659607,1.3865731954574585,1.212439775466919
1.1327953338623047,1.106886625289917,1.1062610149383545,1.3865731954574585,1.254316806793213
1.159060001373291,1.1279581785202026,1.1280531883239746,1.3865731954574585,1.2709336280822754
1.177311658859253,1.1500709056854248,1.1501885652542114,1.3865731954574585,1.3042641878128052


==> data/synth_sig_memfunc.csv <==
turns,w_true,w_pred_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9
0.0,1.0,0.9953331351280212,1.0,1.0,0.9742481112480164,1.0,1.0,0.9947044253349304,0.9852967858314514,0.9667094349861145,0.9949465394020081,0.9957197308540344
1.0,0.9999705503042384,0.9937893748283386,0.993499755859375,0.3183029890060425,0.9874907732009888,0.995337963104248,0.9719144701957703,0.9993046522140503,0.9902162551879883,0.9940789937973022,1.0,0.9995393753051758
2.0,0.999921999751671,0.9928882122039795,0.986783504486084,0.10141928493976593,1.0,0.9906589388847351,0.9443072080612183,0.9999090433120728,0.9951174259185791,1.0,0.9756078124046326,0.999950647354126
3.0,0.9998419637161368,0.9829052686691284,0.9798473715782166,0.032111216336488724,0.9964377284049988,0.9859632253646851,0.9171879887580872,0.9999880790710449,1.0,0.9762712121009827,0.9504736661911011,0.9999947547912598
4.0,0.9997100345744238,0.9747096300125122,0.9726885557174683,0.010146583430469036,0.9767307043075562,0.9812510013580322,0.8905650973320007,0.9999984502792358,0.9815148115158081,0.9526070356369019,0.924648642539978,0.9999994039535522
5.0,0.9994925961967276,0.9590314626693726,0.9653035998344421,0.003204105421900749,0.9552839398384094,0.9765228629112244,0.8644458651542664,0.9999997615814209,0.9627789258956909,0.9290316104888916,0.8981916904449463,0.9999998807907104
6.0,0.9991343073737016,0.9379322528839111,0.9576901197433472,0.0010115944314748049,0.9320520162582397,0.971778929233551,0.8388364911079407,1.0,0.9438124299049377,0.905569314956665,0.8711682558059692,1.0
7.0,0.9985441495194565,0.9158245325088501,0.9362398386001587,0.00031935819424688816,0.9070125818252563,0.9670194983482361,0.8137423396110535,1.0,0.9246365427970886,0.8822436332702637,0.8436508774757385,1.0
8.0,0.9975726645162101,0.8927222490310669,0.9131154417991638,0.00010081879008794203,0.8801708221435547,0.9622451066970825,0.7891673445701599,1.0,0.9052736163139343,0.8590776324272156,0.8157177567481995,1.0
9.0,0.9959750774299001,0.8637313842773438,0.8883082866668701,3.182743603247218e-05,0.8515638709068298,0.9574558138847351,0.7651151418685913,1.0,0.8758988380432129,0.8360937237739563,0.7874525189399719,1.0
10.0,0.9933522451505158,0.8278455138206482,0.8618350625038147,1.0047588148154318e-05,0.8212635517120361,0.952652096748352,0.7415875792503357,1.0,0.8344274759292603,0.8133138418197632,0.7589426636695862,1.0
11.0,0.9890579584927456,0.7916938066482544,0.8337411880493164,3.1719071102997987e-06,0.7893794775009155,0.9478343725204468,0.718586266040802,1.0,0.7926291227340698,0.7907585501670837,0.7302788496017456,1.0
12.0,0.9820583733950019,0.7622537612915039,0.8041044473648071,1.0013359315053094e-06,0.7560594081878662,0.9430028796195984,0.6961114406585693,1.0,0.7507441639900208,0.7684480547904968,0.7015537619590759,1.0
13.0,0.9707318384051888,0.7241348028182983,0.7730352878570557,3.161106860716245e-07,0.7214886546134949,0.8754789233207703,0.6741630434989929,1.0,0.7090150713920593,0.726780891418457,0.6728612780570984,1.0
14.0,0.9526173736208846,0.685157060623169,0.7406772375106812,9.979263637660551e-08,0.6858875155448914,0.8064263463020325,0.6527392268180847,1.0,0.6676807403564453,0.6844266653060913,0.6442942023277283,1.0
15.0,0.9241837759524741,0.64581698179245,0.7072068452835083,3.150337235524603e-08,0.6495064496994019,0.736920177936554,0.6318386197090149,1.0,0.6269709467887878,0.642127513885498,0.6159440875053406,1.0
16.0,0.8808370661033573,0.6120388507843018,0.6728297472000122,9.945246404186037e-09,0.6126194000244141,0.6680635809898376,0.6114582419395447,1.0,0.5871016383171082,0.5880633592605591,0.5878995656967163,1.0
17.0,0.8176115940174383,0.5835555791854858,0.6377765536308289,3.1396101274339117e-09,0.5755164623260498,0.6009190678596497,0.5915946364402771,1.0,0.5482703447341919,0.5368464589118958,0.5602454543113708,1.0
18.0,0.7310917686381269,0.5374698638916016,0.602298378944397,9.91138282557813e-10,0.5384950041770935,0.5364446640014648,0.5722441077232361,1.0,0.5106529593467712,0.4886252284049988,0.5330619215965271,1.0
19.0,0.6224875908117712,0.5041359663009644,0.5666574835777283,3.128913517169707e-10,0.5018488168716431,0.47544339299201965,0.5534014105796814,1.0,0.4744006097316742,0.4434870481491089,0.5064231753349304,1.0
20.0,0.5000226999648812,0.4731287360191345,0.5311217308044434,9.877615392284156e-11,0.46586039662361145,0.41853049397468567,0.5350618958473206,1.0,0.4396389424800873,0.40146389603614807,0.4803970456123352,1.0
21.0,0.3775578091179913,0.442918062210083,0.49595609307289124,3.118259470080709e-11,0.4307918846607208,0.3661215305328369,0.5172197818756104,1.0,0.40646666288375854,0.36253824830055237,0.4550442397594452,1.0
22.0,0.26895363129163546,0.4136483669281006,0.46141377091407776,9.843981532697832e-12,0.39687809348106384,0.31843748688697815,0.4998687505722046,1.0,0.3749559819698334,0.326650470495224,0.43041864037513733,1.0
23.0,0.18243380591232403,0.3854432702064514,0.4277307987213135,3.1076417481012975e-12,0.36432066559791565,0.27552562952041626,0.483002245426178,1.0,0.34515446424484253,0.2937062084674835,0.4065658450126648,1.0
24.0,0.11920833382640482,0.35840439796447754,0.3951185941696167,9.810443473215469e-13,0.3332845866680145,0.23728734254837036,0.4666133522987366,1.0,0.3170851767063141,0.2635836601257324,0.38352417945861816,1.0
25.0,0.07586162397728842,0.3326103687286377,0.3637601137161255,3.0970544054667593e-13,0.30389663577079773,0.2035123109817505,0.45069441199302673,1.0,0.29075026512145996,0.23614118993282318,0.36132410168647766,1.0
26.0,0.047428026308877956,0.30502593517303467,0.33380603790283203,9.77705736466758e-14,0.2762458622455597,0.17391058802604675,0.43523821234703064,1.0,0.2661323845386505,0.21122273802757263,0.3399887979030609,1.0
27.0,0.029313561524573605,0.2778794765472412,0.30537423491477966,3.086503017686766e-14,0.25038471817970276,0.14814288914203644,0.4202364683151245,1.0,0.24319806694984436,0.18866419792175293,0.31953418254852295,1.0
28.0,0.01798702653476053,0.2524404227733612,0.2785484790802002,9.743729159291965e-15,0.22633235156536102,0.12584535777568817,0.40568095445632935,1.0,0.22189997136592865,0.1682974100112915,0.2999691963195801,1.0
29.0,0.010987441437016913,0.22873032093048096,0.2533821165561676,3.075993159932177e-15,0.20407851040363312,0.10664967447519302,0.39156344532966614,1.0,0.2021796703338623,0.14995445311069489,0.28129684925079346,1.0
30.0,0.006693154779246728,0.2069336622953415,0.22989720106124878,9.710514879847755e-16,0.18358764052391052,0.09019723534584045,0.37787505984306335,1.0,0.1839701235294342,0.13347095251083374,0.26351413130760193,1.0
31.0,0.004070322499862553,0.1876441389322281,0.20809027552604675,3.065507527319879e-16,0.16480347514152527,0.07614951580762863,0.3646072745323181,1.0,0.16719800233840942,0.11868767440319061,0.24661271274089813,1.0
32.0,0.0024727354135524143,0.16985996067523956,0.18793419003486633,9.67748641825635e-17,0.14765410125255585,0.06419380009174347,0.3517513573169708,1.0,0.1517857313156128,0.10545284301042557,0.2305797040462494,1.0
33.0,0.001501250410306008,0.15351855754852295,0.16938388347625732,3.055057920077619e-17,0.1320551037788391,0.05404661223292351,0.3392976224422455,1.0,0.13765324652194977,0.09362327307462692,0.2153981775045395,1.0
34.0,0.0009110925560608812,0.13854873180389404,0.15237773954868317,9.644533858757953e-18,0.11791416257619858,0.045454517006874084,0.327237606048584,1.0,0.12471973896026611,0.0830647423863411,0.20104774832725525,1.0
35.0,0.00055280373303489,0.1248740702867508,0.1368435174226761,3.0446551726170604e-18,0.10513436049222946,0.038193605840206146,0.3155622184276581,1.0,0.1129046306014061,0.07365276664495468,0.18750494718551636,1.0
36.0,0.00033536535533884706,0.1124146431684494,0.12270043045282364,9.611657772107186e-19,0.09361656755208969,0.032067932188510895,0.3042621612548828,1.0,0.10212885588407516,0.065272256731987,0.1747438758611679,1.0
37.0,0.000203436213625722,0.1010889783501625,0.10986218601465225,3.0342879629035684e-19,0.08326203376054764,0.02690730430185795,0.29332801699638367,1.0,0.09231577068567276,0.057817816734313965,0.1627369374036789,1.0
38.0,0.00012340017809131455,0.09081588685512543,0.09824033826589584,9.578929207948789e-20,0.0739741176366806,0.022564852610230446,0.2827509939670563,1.0,0.08339143544435501,0.051193010061979294,0.1514548361301422,1.0
39.0,7.48496255240832e-05,0.08151526749134064,0.08774508535861969,3.0239561539353543e-20,0.0656597763299942,0.01891455613076687,0.2725219130516052,1.0,0.07528545707464218,0.04531027004122734,0.14086759090423584,1.0
40.0,4.539992976248485e-05,0.07310983538627625,0.07828862965106964,9.546312927096197e-21,0.05823034420609474,0.01584864780306816,0.26263174414634705,1.0,0.06793103367090225,0.04009012132883072,0.1309441477060318,1.0
41.0,2.7536941233026034e-05,0.06552518904209137,0.06978507339954376,3.013659492065238e-21,0.05160229653120041,0.013275425881147385,0.2530713677406311,1.0,0.061265308409929276,0.035460904240608215,0.12165343761444092,1.0
42.0,1.6702180091474015e-05,0.05869075655937195,0.06215211749076843,9.513770559354981e-22,0.04569773003458977,0.011116965673863888,0.24383217096328735,1.0,0.055229395627975464,0.03135797008872032,0.11296424269676208,1.0
43.0,1.0130450881752947e-05,0.05254003405570984,0.05531176179647446,3.0034092985200604e-22,0.04044446349143982,0.009307346306741238,0.2349049150943756,1.0,0.04976831004023552,0.02772330306470394,0.10484578460454941,1.0
44.0,6.144453547310107e-06,0.047010816633701324,0.04919052869081497,9.481376648925241e-23,0.035775795578956604,0.007790804374963045,0.22628115117549896,1.0,0.04483110457658768,0.024504879489541054,0.09726736694574356,1.0
45.0,3.726808473348313e-06,0.04204525053501129,0.04371996596455574,2.993171461692102e-23,0.03163100779056549,0.006520329508930445,0.21795199811458588,1.0,0.04037053510546684,0.02165614441037178,0.09019927680492401,1.0
46.0,2.2604269164679398e-06,0.037589795887470245,0.03883649408817291,9.449128172891987e-24,0.027954591438174248,0.005456299055367708,0.2099093347787857,1.0,0.03634309396147728,0.01913546957075596,0.08361244201660156,1.0
47.0,1.3710194482187432e-06,0.0335952490568161,0.0344817116856575,2.98297910269533e-24,0.02469620667397976,0.004565395414829254,0.20214462280273438,1.0,0.032708790153265,0.01690579578280449,0.07747858762741089,1.0
48.0,8.315657789781836e-07,0.030016392469406128,0.030601931735873222,9.416917601625229e-25,0.021810384467244148,0.003819601610302925,0.19464941322803497,1.0,0.029430851340293884,0.014934033155441284,0.07177060842514038,1.0
49.0,5.043703055383598e-07,0.026811949908733368,0.027148185297846794,2.97282207480635e-25,0.0192561075091362,0.0031953866127878428,0.1874162256717682,1.0,0.026475712656974792,0.013190765865147114,0.06646241247653961,1.0


==> data/synth_sig_memfunc_2025-09-08.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,6.881376913906936,5.5757341384887695,0.20562994330622933,6.166219711303711,0.07766570150852203,5.9840989112854,7.757274627685547,5.841322898864746,7.406979084014893,4.018542766571045,7.813567638397217,7.537665367126465,8.098762512207031,0.12992686342882823,0.14601767563279588,0.2073170557766703,0.22995939023984918,0.1774712885163515,0.20138968377473793,0.17476199428501368,0.27222556800933323,0.23165663068359138,0.18956936681965533
3.0,6.880826112817108,5.59112548828125,0.12472086517019866,6.126137733459473,0.02472122572362423,6.065439224243164,7.721109867095947,5.677266597747803,7.441234111785889,4.038607120513916,8.034786224365234,7.575950622558594,8.129829406738281,0.0788046261898804,0.088564197131265,0.12574415060990465,0.13947742066929064,0.10764177770387376,0.12214901775921042,0.10599850768638482,0.16511315335534724,0.14050684903532457,0.11497963311843175
4.0,6.879918187848681,5.554766654968262,0.075647028631611,6.084723949432373,0.007876800373196602,6.142273902893066,7.684813499450684,5.516003131866455,7.445734977722168,4.058596611022949,8.082643508911133,7.391156196594238,8.133174896240234,0.04779742191135564,0.053716900912945884,0.07626768262443022,0.08459733197356135,0.0652880384433712,0.07408712432474408,0.06429134479557763,0.10014618983185199,0.0852217118395388,0.06973867272883896
5.0,6.878421795697244,5.4712815284729,0.04588224218123149,6.041954517364502,0.00249394029378891,6.120393753051758,7.648387432098389,5.357591152191162,7.446323394775391,4.078510284423828,7.890851974487305,7.200741291046143,8.133533477783203,0.028990601844457616,0.03258094734844723,0.04625868785694941,0.05131087557185282,0.03959919702840171,0.044936112392898915,0.038994671772674086,0.06074173458641981,0.051689581103875414,0.04229864317770614
6.0,6.875956082935755,5.360262870788574,0.027828986619277157,5.997811317443848,0.0007880415068939328,5.999347686767578,7.611833572387695,5.202078342437744,7.4464006423950195,4.00311803817749,7.699583053588867,7.005092144012451,8.13357162475586,0.017583688862185164,0.019761343489316272,0.02805731246331631,0.03112161921102874,0.02401812709772704,0.027255129894586023,0.023651463995557617,0.03684172435079089,0.031351315727203226,0.025655423951523385
7.0,6.87189466751058,5.247560024261475,0.01687913361332422,5.952274322509766,0.0002488491008989513,5.867615699768066,7.575156211853027,5.0495076179504395,7.446410179138184,3.926703691482544,7.509031295776367,6.8046555519104,8.133575439453125,0.010665046405762853,0.01198586070338295,0.01701762023813873,0.018876216231390627,0.014567730473646257,0.01653107191551678,0.014345338060395159,0.022345635375436188,0.01901553421087963,0.015560801214524774
8.0,6.865208991552649,5.133133888244629,0.010237712045867223,5.905327796936035,7.856619049562141e-05,5.724918842315674,7.538356304168701,4.899914741516113,7.446412086486816,3.849348545074463,7.319394111633301,6.5999274253845215,8.133576393127441,0.006468677632353192,0.007269791999646589,0.010321708429777346,0.011449003883703674,0.008835775174696497,0.010026601954675377,0.008700887357572223,0.013553312965961269,0.011533504509712971,0.009438103026302857
9.0,6.854214535088626,5.01705265045166,0.006209486241127821,5.7730607986450195,2.4803177439025603e-05,5.571119785308838,7.501436233520508,4.753331661224365,7.446412086486816,3.771139621734619,7.130860805511475,6.3914570808410645,8.133576393127441,0.003923451311819538,0.00440935173751927,0.0062604326232743035,0.006944171878635292,0.0053591685457811756,0.006081441498245236,0.005277354949073593,0.008220499854536278,0.006995424099074841,0.005724498854979275
10.0,6.836164429679516,4.899437427520752,0.0037662437863077783,5.6304707527160645,7.830161848687567e-06,5.406250476837158,7.464399337768555,4.609781265258789,7.446412086486816,3.6921677589416504,6.943618297576904,6.179837226867676,8.133576393127441,0.002379693512508301,0.0026744070182626095,0.003797144329081056,0.004211853150706581,0.003250500033583851,0.003688580723934469,0.0032008775787993374,0.004985985199939496,0.004242939193781518,0.0034720840670347942
11.0,6.806611519476703,4.774712085723877,0.002284342328347863,5.477504253387451,2.4719001885387115e-06,5.230538368225098,7.427248001098633,4.469284534454346,7.446412086486816,3.5723624229431152,6.757847309112549,5.965701103210449,8.133576393127441,0.0014433570760555338,0.0016221098531269173,0.0023030844549416173,0.002554618070110796,0.00197152792976555,0.0022372372998912763,0.0019414303895285386,0.0030241528926367284,0.002573472708324893,0.0021059254397563366
12.0,6.758440978864033,4.641845703125,0.0013855236594223224,5.314264297485352,7.803529911143414e-07,5.0444254875183105,7.389984130859375,4.331852436065674,7.446412086486816,3.4032211303710938,6.573725700378418,5.749711990356445,8.133576393127441,0.0008754403195408606,0.000983859359343432,0.0013968913338296503,0.0015494541833781157,0.0011957921358825817,0.0013569530154367666,0.0011775370549468997,0.0018342414490428237,0.001560890099532755,0.0012773083462810288
13.0,6.68049274248878,4.507916450500488,0.0008403625791968833,5.141031742095947,2.4634837814119237e-07,4.84858512878418,7.352611541748047,4.1974945068359375,7.446412086486816,3.232745885848999,6.391419410705566,5.532556056976318,8.133576393127441,0.0005309813945501567,0.0005967408662870208,0.0008472574222545581,0.0009397914680388281,0.0007252845930560412,0.0008230336076519093,0.0007142123267730144,0.0011125236761602006,0.0009467277018085198,0.0007747266739262851
14.0,6.555830559033021,4.373316287994385,0.0005097056695580958,4.958284854888916,7.776946375770422e-08,4.643923759460449,7.3151326179504395,4.066211700439453,7.446412086486816,3.061917781829834,6.211091995239258,5.31493616104126,8.133576393127441,0.00032205649553164066,0.0003619416313065551,0.0005138876032664824,0.0005700123391018947,0.0004399073427056896,0.0004991951170147812,0.0004331916737325314,0.0006747797192473706,0.0005742193775461469,0.00046989548063348403
15.0,6.360152993559605,4.146359443664551,0.00030915211601634143,4.766705513000488,2.4550958599434125e-08,4.431581020355225,6.791330337524414,3.9380040168762207,7.446412086486816,2.8917253017425537,5.8743109703063965,5.097563743591309,8.133576393127441,0.00019533713869954481,0.0002195286964138316,0.00031168858702736364,0.0003457299600798135,0.00026681729078371344,0.00030277714364830056,0.00026274403165101214,0.00040927458827581326,0.0003482816578828422,0.000285006015864612
16.0,6.061844676987299,3.9168145656585693,0.00018751023687894812,4.567178726196289,7.750465158551378e-09,4.21290922164917,6.25567102432251,3.8128604888916016,7.446412086486816,2.723142623901367,5.531976699829102,4.88114070892334,8.133576393127441,0.00011847796360181309,0.0001331508850617357,0.0001890486843146054,0.0002096958207696317,0.00016183286740178323,0.0001836436206829105,0.00015936231085284541,0.00024823758603054544,0.00021124350372148996,0.0001728648868244324
17.0,5.6267324341413945,3.687181234359741,0.00011373070767706056,4.360793113708496,2.4467314840848076e-09,3.9894464015960693,5.716492176055908,3.6907734870910645,7.446412086486816,2.557107448577881,5.190087795257568,4.6663618087768555,8.133576393127441,7.186051742481706e-05,8.076009415781557e-05,0.00011466382321514298,0.00012718694451038684,9.815659582839071e-05,0.00011138548640482231,9.665812753490609e-05,0.00015056370682057832,0.00012812566167220345,0.00010484785384677269
18.0,5.031310462119263,3.4454941749572754,6.898116115695221e-05,4.148816108703613,7.724045847368188e-10,3.762876272201538,5.1823530197143555,3.5717248916625977,7.446412086486816,2.394500255584717,4.753106594085693,4.453897953033447,8.133576393127441,4.3585607040965485e-05,4.898347318799428e-05,6.954712433985345e-05,7.714278136071905e-05,5.953498482294015e-05,6.755871255152944e-05,5.862611786033445e-05,9.13215044266649e-05,7.771214210015923e-05,6.359343796313681e-05
19.0,4.283905882328309,3.2102608680725098,4.183918918426971e-05,3.9326705932617188,2.438400314996869e-10,3.534979820251465,4.661494255065918,3.455695390701294,7.446412086486816,2.23612642288208,4.339138507843018,4.244391918182373,8.133576393127441,2.643600699253239e-05,2.9709978307730256e-05,4.218246320696785e-05,4.6789462070784354e-05,3.61097936206395e-05,4.0976430493215317e-05,3.5558537942219254e-05,5.538929232585522e-05,4.7134796815691485e-05,3.857136988117579e-05
20.0,3.4411130716418645,2.9831619262695312,2.5376751017776782e-05,3.7139041423797607,7.697745219026331e-11,3.307583808898926,4.161348819732666,3.342662811279297,7.446412086486816,2.0827033519744873,3.949383497238159,4.038450717926025,8.133576393127441,1.6034248761348464e-05,1.8020012743035665e-05,2.55849572372261e-05,2.8379243297392077e-05,2.190169694681352e-05,2.4853461419718756e-05,2.156734347651095e-05,3.359530401541688e-05,2.8588699408042293e-05,2.3394718420049555e-05
21.0,2.59832026095542,2.7656097412109375,1.539177753617539e-05,3.4941346645355225,2.430092585492538e-11,3.0824930667877197,3.688145160675049,3.2325963973999023,7.446412086486816,1.9348477125167847,3.584547758102417,3.836636781692505,8.133576393127441,9.725263479217159e-06,1.0929690217063481e-05,1.5518060991814263e-05,1.7212881159312546e-05,1.3284050697976974e-05,1.50743863510445e-05,1.3081255067057149e-05,2.037658190771728e-05,1.7339922712286065e-05,1.4189613997103954e-05
22.0,1.8509156811644656,2.55871319770813,9.335584983166553e-06,3.2750132083892822,7.671518802154775e-12,2.8614420890808105,3.2466559410095215,3.125469207763672,7.446412086486816,1.793071985244751,3.244889497756958,3.6394641399383545,8.133576393127441,5.898670473928764e-06,6.6291922178102285e-06,9.412179770825986e-06,1.0440140165112998e-05,8.057184033500042e-06,9.143077498262136e-06,7.934182265691401e-06,1.2359021667176272e-05,1.0517194762048943e-05,8.606435938731078e-06
23.0,1.2554937091423342,2.3632619380950928,5.662318518643363e-06,3.0581741333007812,2.4218181713525633e-12,2.6460418701171875,2.8401052951812744,3.0212478637695312,7.446412086486816,1.6577783823013306,2.930267333984375,3.447392702102661,8.133576393127441,3.577724493979445e-06,4.020808329230294e-06,5.708775605732988e-06,6.332265101838347e-06,4.886929147264877e-06,5.545556826824668e-06,4.812324803890082e-06,7.496125565195155e-06,6.379001077351797e-06,5.220067267693078e-06
24.0,0.8203814662964292,2.17973256111145,3.43436978661582e-06,2.8451788425445557,7.645397444473734e-13,2.4377341270446777,2.4702069759368896,2.9198946952819824,7.446412086486816,1.529261827468872,2.6401991844177246,3.2608304023742676,8.133576393127441,2.1699995976034005e-06,2.4387435285061013e-06,3.462547434296618e-06,3.840712929693299e-06,2.964072359659463e-06,3.363550240647864e-06,2.9188225380549205e-06,4.546629984346554e-06,3.869059731753785e-06,3.166130843618207e-06
25.0,0.5220731497241259,2.008316993713379,2.0830505723732297e-06,2.637482166290283,2.4135717296286385e-13,2.237757444381714,2.1373279094696045,2.8213720321655273,7.446412086486816,1.4077160358428955,2.37392258644104,3.080122709274292,8.133576393127441,1.3161712875105395e-06,1.4791727212147212e-06,2.100141179610214e-06,2.3295101470137177e-06,1.7978007637402362e-06,2.040096346436736e-06,1.770355359590554e-06,2.757670483874956e-06,2.346703351568208e-06,1.9203554293162676e-06
26.0,0.32639558425070864,1.84895920753479,1.2634340378763134e-06,2.4363880157470703,7.619350029380856e-14,2.0471253395080566,1.840703010559082,2.7256393432617188,7.446412086486816,1.293235182762146,2.1304526329040527,2.90556001663208,8.133576393127441,7.982982393085936e-07,8.971636064272959e-07,1.2738000151586511e-06,1.4129193262755039e-06,1.0904212832632415e-06,1.2373809828816066e-06,1.073774804178255e-06,1.672611697854734e-06,1.4233475319765129e-06,1.1647544454259331e-06
27.0,0.2017334007949497,1.7014020681381226,7.663114804965167e-07,2.2430248260498047,2.4053491064711906e-14,1.8666163682937622,1.5787009000778198,2.6326515674591064,7.446412086486816,1.1858279705047607,1.9086450338363647,2.7373735904693604,8.133576393127441,4.84192357735275e-07,5.441572340765132e-07,7.725987635361391e-07,8.569788910866108e-07,6.613739403023503e-07,7.505095038630475e-07,6.512773403610408e-07,1.0144902765428997e-06,8.633039175700629e-07,7.064592821874136e-07
28.0,0.12378516441969678,1.5652309656143188,4.647914078109171e-07,2.058321237564087,7.59341997917315e-15,1.6967777013778687,1.3490722179412842,2.5423669815063477,7.446412086486816,1.0854235887527466,1.7072381973266602,2.5757381916046143,8.133576393127441,2.9367751016499173e-07,3.3004804617182945e-07,4.686048377407394e-07,5.197839721705632e-07,4.0114357232832833e-07,4.5520702449865546e-07,3.950196749050714e-07,6.153194567036168e-07,5.236202946562713e-07,4.284892144852455e-07
29.0,0.0756146238070269,1.4399172067642212,2.8191023920831916e-07,1.8830045461654663,2.397154274464742e-15,1.5379315614700317,1.149185061454773,2.4547369480133057,7.446412086486816,0.991885781288147,1.5249054431915283,2.4207751750946045,8.133576393127441,1.7812441398313603e-07,2.001842591814654e-07,2.8422320137942217e-07,3.152649155486647e-07,2.4330587556378343e-07,2.7609701687499437e-07,2.3959154401964294e-07,3.732101160084639e-07,3.1759176275679166e-07,2.59891845941484e-07
30.0,0.046061713604213905,1.3248552083969116,1.7098720336676814e-07,1.7175911664962769,7.56753581697536e-16,1.3901952505111694,0.9762170314788818,2.369713544845581,7.446412086486816,0.9050213098526001,1.3602880239486694,2.2725517749786377,8.133576393127441,1.0803791832411774e-07,1.21417890785419e-07,1.723900858382976e-07,1.912178372119793e-07,1.475724732176615e-07,1.6746130578988042e-07,1.453196172558025e-07,2.2636337787404207e-07,1.9262914138417503e-07,1.576323727728224e-07
31.0,0.028011608195105453,1.219396710395813,1.037089812604641e-07,1.5624098777770996,2.388991841468526e-16,1.253506064414978,0.8273108601570129,2.2872486114501953,7.446412086486816,0.824591875076294,1.2120283842086792,2.1310908794403076,8.133576393127441,6.552830987510674e-08,7.364367339899667e-08,1.0455987249142016e-07,1.1597948095300475e-07,8.950722953613315e-08,1.0157041627707521e-07,8.814080332334928e-08,1.3729632891672289e-07,1.1683548020362182e-07,9.560886704996773e-08
32.0,0.017017151731080583,1.1228731870651245,6.290267682203443e-08,1.417596697807312,7.541739163868935e-17,1.1276456117630005,0.6996846795082092,2.2072904109954834,7.446412086486816,0.750324010848999,1.0787981748580933,1.9963699579238892,8.133576393127441,3.974492901840236e-08,4.4667145810355165e-08,6.34187684416899e-08,7.034511109555477e-08,5.428887897960095e-08,6.160557159182123e-08,5.346009958731251e-08,8.327443295398264e-08,7.086430088574506e-08,5.7989709206194383e-08
33.0,0.01033147577314899,1.0346177816390991,3.8152402070559114e-08,1.283130407333374,2.3808479836401454e-17,1.01226806640625,0.5907127261161804,2.129788875579834,7.446412086486816,0.6819187998771667,0.9593101739883423,1.8683257102966309,8.133576393127441,2.4106518017763373e-08,2.709199341583511e-08,3.846542746110091e-08,4.2666466640345324e-08,3.292786958255668e-08,3.73656679795612e-08,3.242518947099574e-08,5.050849675677455e-08,4.2981371166305505e-08,3.517253658137685e-08
34.0,0.006270060347973989,0.9539788961410522,2.3140601597477864e-08,1.1588435173034668,7.51608730045693e-18,0.90693199634552,0.4979689419269562,2.0546932220458984,7.446412086486816,0.619059681892395,0.8523377776145935,1.746860384941101,8.133576393127441,1.4621342276688504e-08,1.643212463943679e-08,2.3330461094109982e-08,2.587852015897572e-08,1.997176246083966e-08,2.2663423250246476e-08,1.966687156115018e-08,3.0634951858979874e-08,2.606951940885284e-08,2.1333221816469237e-08
35.0,0.0038043475864843407,0.880329966545105,1.4035484353065466e-08,1.044458270072937,2.3727322251371732e-18,0.8111186027526855,0.4192544221878052,1.9819469451904297,7.446412086486816,0.5614201426506042,0.7567235231399536,1.6318458318710327,8.133576393127441,8.868292376964096e-09,9.966587398037815e-09,1.4150639958810455e-08,1.5696115904410225e-08,1.2113486260997086e-08,1.374606105531863e-08,1.1928560582468047e-08,1.8581037561291827e-08,1.5811962805442813e-08,1.2939253102139028e-08
36.0,0.002307955435050005,0.8130780458450317,8.512951584051142e-09,0.939594566822052,7.490494745894846e-19,0.7242611050605774,0.35260316729545593,1.9115005731582642,7.446412086486816,0.5086707472801208,0.6713827252388,1.523127794265747,8.133576393127441,5.378891225924551e-09,6.045040829615494e-09,8.582796989573257e-09,9.520175534427892e-09,7.3472008133024836e-09,8.337407480332546e-09,7.2350377195064594e-09,1.1269968970195554e-08,9.590440231736852e-09,7.848053720229125e-09
37.0,0.001400030466620748,0.7516661286354065,5.163366140376246e-09,0.8438071608543396,2.3646526868052733e-19,0.6457640528678894,0.29627829790115356,1.8433008193969727,7.446412086486816,0.4604826867580414,0.5953090786933899,1.4205281734466553,8.133576393127441,3.262462443782513e-09,3.6665026023764904e-09,5.205729520265471e-09,5.774278347476621e-09,4.4563025563335515e-09,5.056893259339144e-09,4.388272201058039e-09,6.8355817144336166e-09,5.816896040689933e-09,4.760085200390757e-09
38.0,0.0008492293767918546,0.6955755352973938,3.131739871460279e-09,0.7565978169441223,7.464961231348982e-20,0.575018584728241,0.24875974655151367,1.7772935628890991,7.446412086486816,0.41653358936309814,0.5275723934173584,1.3238508701324463,8.133576393127441,1.978783498315098e-09,2.2238462422575e-09,3.1574345602121474e-09,3.50227685545937e-09,2.702884129372084e-09,3.0671608046833405e-09,2.661621633106343e-09,4.145989886775036e-09,3.528125793039471e-09,2.887137616881349e-09
39.0,0.0005151086636996906,0.6443268656730652,1.8994962502851605e-09,0.6774343848228455,2.35660105289435e-20,0.5114182233810425,0.20872735977172852,1.7134236097335815,7.446412086486816,0.3765108287334442,0.4673207998275757,1.2328870296478271,8.133576393127441,1.2001928606615289e-09,1.3488309284159022e-09,1.915080866804942e-09,2.124238291638059e-09,1.6393820941148569e-09,1.860327066309318e-09,1.6143551250334066e-09,2.5146699811875686e-09,2.139916464801388e-09,1.7511374834482047e-09
40.0,0.0003124383988332562,0.597478985786438,1.152102713807132e-09,0.6057714819908142,7.439542875854023e-21,0.45436930656433105,0.17504176497459412,1.6516399383544922,7.446412086486816,0.3401128351688385,0.41377484798431396,1.1474143266677856,8.133576393127441,7.2795376755943e-10,8.18107312852901e-10,1.1615552615462434e-09,1.2884156524140694e-09,9.943355030645626e-10,1.1283454028098586e-09,9.791558789969831e-10,1.5252244426492514e-09,1.2979249451259122e-09,1.0621185730833605e-09
41.0,0.00018950685326217187,0.5546284914016724,6.98785619062155e-10,0.5410555005073547,2.3485767951074103e-21,0.40330037474632263,0.14672541618347168,1.591888427734375,7.446412086486816,0.30705252289772034,0.36622676253318787,1.067205786705017,8.133576393127441,4.4152627887811804e-10,4.962071681803998e-10,7.045188790783235e-10,7.814635956427884e-10,6.030949686494424e-10,6.843760815499805e-10,5.938880612495435e-10,9.250953874098841e-10,7.872312732247031e-10,6.442074788252914e-10


==> data/synth_sig_memfunc_upd.csv <==
turns,w_true,w_pred_avg,w_exp_avg,w_pred_0,w_pred_1,w_pred_2,w_pred_3,w_pred_4,w_pred_5,w_pred_6,w_pred_7,w_pred_8,w_pred_9,w_exp_pred_0,w_exp_pred_1,w_exp_pred_2,w_exp_pred_3,w_exp_pred_4,w_exp_pred_5,w_exp_pred_6,w_exp_pred_7,w_exp_pred_8,w_exp_pred_9
2.0,0.6119925257784882,0.5562118887901306,0.02050393385346752,0.614216148853302,0.007746829651296139,0.5981012582778931,0.7762775421142578,0.5784706473350525,0.7411828637123108,0.3977086842060089,0.7810130715370178,0.7541650533676147,0.8111400008201599,0.0129575902769206,0.014590624605418873,0.02067300953494118,0.02293902399212564,0.017665927663524046,0.02010697872734413,0.01745460397641014,0.02710285612296891,0.023101491078883866,0.01887568816774788
3.0,0.6119435405020845,0.5577706694602966,0.012436264526847854,0.6102235913276672,0.0024658392649143934,0.6062310934066772,0.7726584672927856,0.5622239708900452,0.744610607624054,0.39969438314437866,0.8031252026557922,0.7579955458641052,0.8142516016960144,0.007859175778946655,0.00884966116754409,0.012538814111473433,0.013913221355107891,0.0107149267601929,0.012195499072323921,0.010586752464834795,0.016438713204360918,0.014011762624420948,0.01144868359691407
4.0,0.61186279455522,0.5541520714759827,0.007542975727829851,0.6060983538627625,0.0007856779848225415,0.6139106154441833,0.7690262794494629,0.5462539792060852,0.7450609803199768,0.40167272090911865,0.807908833026886,0.7395063638687134,0.8145865797996521,0.004766831070002065,0.005367590826183791,0.0076051751950460605,0.00843879532724149,0.006498931596632351,0.007396944097861438,0.006421189956710597,0.009970583564667807,0.008498563628326858,0.006943977614877497
5.0,0.6117297135128982,0.5458223223686218,0.00457504604439702,0.6018381118774414,0.00024876013048924506,0.6117237210273743,0.7653810977935791,0.5305663347244263,0.7451198697090149,0.40364354848861694,0.7887380719184875,0.720454752445221,0.8146225214004517,0.002891229193627031,0.003255608404872734,0.004612771928281442,0.005118388097011669,0.0039418012687326975,0.004486473383533368,0.0038946485805838142,0.006047464627197905,0.005154639404098881,0.0042117353237814065
6.0,0.6115104263266812,0.5347534418106079,0.002774905695523799,0.5974410176277161,7.860385812819004e-05,0.5996253490447998,0.7617231011390686,0.5151657462120056,0.7451276183128357,0.396182119846344,0.7696196436882019,0.7008795738220215,0.8146263360977173,0.0017536191501910281,0.0019746263135734534,0.0027977876007644594,0.003104459309145778,0.0023908233239805384,0.0027211836610976643,0.002362223772930372,0.0036679727099231604,0.0031264468383488298,0.0025545466044681383
7.0,0.6111492259571353,0.5235157608985901,0.0016830653821463936,0.5929050445556641,2.482165837136563e-05,0.5864589810371399,0.7580527663230896,0.5000565648078918,0.7451285719871521,0.3886195123195648,0.7505728006362915,0.6808252930641174,0.8146266937255859,0.001063623780050072,0.001197671400657632,0.0016969439592274932,0.0018829497528272147,0.001450107647950267,0.0016504813211648053,0.0014327611433843247,0.0022247379075576302,0.0018962858634201925,0.0015494108372747274
8.0,0.6105546380182357,0.5121056437492371,0.0010208307565727473,0.5882287621498108,7.836650183890015e-06,0.5721966624259949,0.7543701529502869,0.4852422773838043,0.7451287508010864,0.3809637725353241,0.7316174507141113,0.6603416204452515,0.8146268129348755,0.0006451204329998149,0.0007264244247598272,0.0010292485390856196,0.0011420667557880304,0.0008795347483656105,0.0010010675245694682,0.0008690135615075212,0.001349371750758633,0.00115015551574399,0.000939765177298144
9.0,0.6095768503944563,0.5005297660827637,0.0006191651522390153,0.5750536322593689,2.4740136268519564e-06,0.5568246841430664,0.7506755590438843,0.47072604298591614,0.7451287508010864,0.37322357296943665,0.7127723693847656,0.639483630657196,0.8146268129348755,0.0003912853218214775,0.00044059868558094824,0.0006242707954198651,0.0006926985028239812,0.0005334647911663788,0.0006071781460940124,0.0005270833687603821,0.0008184353381852249,0.0006976045837363264,0.0005699963929616033
10.0,0.6079715714309448,0.48880019783973694,0.000375542648258603,0.5608502626419067,7.810259603502345e-07,0.5403462052345276,0.7469692230224609,0.45651012659072876,0.7451287508010864,0.3654078543186188,0.6940563917160034,0.6183104515075684,0.8146268129348755,0.00023732654438025084,0.0002672366114339317,0.00037863937738534113,0.0004201428798997828,0.00032356275171960595,0.00036827216151349507,0.00031969222337779174,0.0004964061256016167,0.0004231185683921511,0.0003457202882568227
11.0,0.6053432950866315,0.47636517882347107,0.0002277781301985199,0.5456132888793945,2.465617399138864e-07,0.5227841138839722,0.7432514429092407,0.4425966441631317,0.7451287508010864,0.35355091094970703,0.6754874587059021,0.5968855023384094,0.8146268129348755,0.0001439458255302731,0.00016208719823239124,0.00022965639135871173,0.0002548295381191809,0.0001962507292589276,0.00022336835707657764,0.0001939031351503306,0.0003010855348465409,0.0002566343844235564,0.00020968995451245244
12.0,0.6010592671680204,0.46312302350997925,0.00013815441957741841,0.5293530225753784,7.783695821217407e-08,0.5041823983192444,0.739522397518158,0.42898663878440857,0.7451287508010864,0.33681124448776245,0.6570833921432495,0.5752751231193542,0.8146268129348755,8.730755652175619e-05,9.831085527486467e-05,0.00013929364255802217,0.0001545619278696925,0.0001190320842865028,0.00013547975697658372,0.00011760819648307795,0.00018261760808040357,0.00015565662248936526,0.00012718338644554988
13.0,0.5941269716905176,0.4497743546962738,8.379489124850756e-05,0.5120972990989685,2.4572223367158585e-08,0.4846084713935852,0.7357825040817261,0.41568106412887573,0.7451287508010864,0.31993961334228516,0.6388607621192932,0.5535480976104736,0.8146268129348755,5.2954709855038806e-05,5.9628547906776894e-05,8.448586491449293e-05,9.374654807726105e-05,7.219660860926232e-05,8.217262637671456e-05,7.133297700049427e-05,0.0001107631783041503,9.441051392711503e-05,7.714062328530616e-05
14.0,0.58304018986231,0.43635836243629456,5.0824170669505655e-05,0.49389395117759705,7.757179787404311e-09,0.46415290236473083,0.7320319414138794,0.40268003940582275,0.7451287508010864,0.3030330240726471,0.6208359599113464,0.5317745804786682,0.8146268129348755,3.211865510326778e-05,3.616654249960376e-05,5.124326738297983e-05,5.686015565108326e-05,4.3789456648790664e-05,4.984021728658843e-05,4.3265637599375905e-05,6.718126360868433e-05,5.726287129602185e-05,4.678815313188048e-05
15.0,0.5656376832084097,0.41370221972465515,3.082641776552274e-05,0.47481077909469604,2.4488557848201253e-09,0.44292953610420227,0.6796146035194397,0.38998350501060486,0.7451287508010864,0.28618934750556946,0.5871726870536804,0.5100258588790894,0.8146268129348755,1.948094906886755e-05,2.1936116881809662e-05,3.108061277162963e-05,3.448742771841455e-05,2.6559648029648766e-05,3.022961987105548e-05,2.6241935716037187e-05,4.074749613690364e-05,3.473168710421575e-05,2.8378449385815186e-05
16.0,0.5391077514223939,0.39078661799430847,1.8697167503899752e-05,0.4549359381198883,7.730766027336244e-10,0.4210736155509949,0.6260106563568115,0.37759044766426086,0.7451287508010864,0.26950502395629883,0.5529543161392212,0.4883721172809601,0.8146268129348755,1.1815792890568446e-05,1.3304927443857449e-05,1.8851344568649417e-05,2.0917682285841736e-05,1.610924084115821e-05,1.833519128325341e-05,1.591653858198455e-05,2.4714605713554147e-05,2.1065833092252745e-05,1.7212399627600062e-05
17.0,0.5004112167276793,0.36786141991615295,1.1340405340897928e-05,0.43437787890434265,2.4405127918569747e-10,0.39873889088630676,0.5720545649528503,0.3655000925064087,0.7451287508010864,0.2530727982521057,0.5187804698944092,0.4668828547000885,0.8146268129348755,7.1666406569443225e-06,8.069846419951579e-06,1.14339184576931e-05,1.2687215636490854e-05,9.770748474857386e-06,1.1120855664989017e-05,9.653868646472672e-06,1.4990166107979616e-05,1.277707364284028e-05,1.043984810136575e-05
18.0,0.44745759986861583,0.34373050928115845,6.878303532823492e-06,0.41326290369033813,7.704413496067986e-11,0.3760935664176941,0.5186027884483337,0.3537106215953827,0.7451287508010864,0.23697979748249054,0.4751015603542328,0.4456252455711365,0.8146268129348755,4.346787285579821e-06,4.894609272872865e-06,6.935022105245052e-06,7.695185269917236e-06,5.9262585183414585e-06,6.745139923054766e-06,5.855367318924178e-06,9.091995338674835e-06,7.749686905788817e-06,6.3320879562210526e-06
19.0,0.3809874700839387,0.3202440142631531,4.171901979467169e-06,0.39173269271850586,2.4322025296563687e-11,0.35331568121910095,0.46647995710372925,0.34222012758255005,0.7451287508010864,0.22130578756332397,0.43372300267219543,0.4246635437011719,0.8146268129348755,2.6364597599532156e-06,2.9687305913111514e-06,4.206303532615977e-06,4.66736579837384e-06,3.594457488757257e-06,4.091134167384428e-06,3.5514598028068746e-06,5.514573930870635e-06,4.700422711534447e-06,3.840605485445175e-06
20.0,0.3060340258280985,0.2975699007511139,2.5303864598626637e-06,0.3699414134025574,7.678180140302526e-12,0.330587774515152,0.41642996668815613,0.3310264050960541,0.7451287508010864,0.2061217576265335,0.39476463198661804,0.404058575630188,0.8146268129348755,1.5990936775102352e-06,1.8006261240570293e-06,2.5512520565891493e-06,2.8309004568078677e-06,2.1801486719649553e-06,2.4813983055165725e-06,2.154069257139353e-06,3.344758164325057e-06,2.8509504881552335e-06,2.329444978783021e-06
21.0,0.23108058157225844,0.275849312543869,1.5347569688284163e-06,0.34805017709732056,2.4239161025563227e-12,0.30809032917022705,0.36907604336738586,0.320126473903656,0.7451287508010864,0.19148874282836914,0.35829710960388184,0.38386648893356323,0.8146268129348755,9.69899343162584e-07,1.092134950920112e-06,1.5474125929762295e-06,1.717027921648471e-06,1.3223270122785258e-06,1.5050441512547775e-06,1.306509047599434e-06,2.0286983759872934e-06,1.729188880388848e-06,1.4128797997455471e-06
22.0,0.1646104517875812,0.25519320368766785,9.308771568020609e-07,0.32622355222702026,7.652020293444362e-13,0.2859966456890106,0.32489582896232605,0.30951759219169617,0.7451287508010864,0.17745742201805115,0.3243462145328522,0.36413881182670593,0.8146268129348755,5.882736884632518e-07,6.624133322768001e-07,9.385531808655092e-07,1.041430078062459e-06,8.020318751131298e-07,9.128554219572006e-07,7.92437794561009e-07,1.2304677643455211e-06,1.048806072389998e-06,8.5695491703432e-07
23.0,0.11165683492851773,0.23568043112754822,5.646055360265745e-07,0.3046242296695709,2.415662613518277e-13,0.264467716217041,0.2842119038105011,0.2991964519023895,0.7451287508010864,0.16406764090061188,0.2928978502750397,0.3449214994907379,0.8146268129348755,3.568060283552003e-07,4.017739954282914e-07,5.692612799657478e-07,6.316592722918026e-07,4.86456922322927e-07,5.536748013019552e-07,4.806378183163131e-07,7.463164248636181e-07,6.361330389973214e-07,5.197694311728112e-07
24.0,0.07296030023380308,0.21735867857933044,3.4245056824360323e-07,0.2834078073501587,7.625965017885733e-14,0.24364767968654633,0.24719586968421936,0.2891593873500824,0.7451287508010864,0.1513485610485077,0.26390379667282104,0.3262554109096527,0.8146268129348755,2.1641379576772427e-07,2.4368824650250216e-07,3.4527441968648316e-07,3.83120715136749e-07,2.950510380183022e-07,3.3582074249993615e-07,2.915215730262342e-07,4.526637935269043e-07,3.8583419180804774e-07,3.152560959877054e-07
25.0,0.0464303684477876,0.20024707913398743,2.0770676907575887e-07,0.26271915435791016,2.407437212092762e-14,0.22366032004356384,0.21388433873653412,0.27940261363983154,0.7451287508010864,0.13931937515735626,0.23728781938552856,0.30817511677742004,0.8146268129348755,1.3126160231791292e-07,1.4780439291537745e-07,2.0941952155433927e-07,2.3237446010146826e-07,1.7895750073813812e-07,2.0368557649367265e-07,1.768167720080665e-07,2.7455446931589654e-07,2.3402026689702593e-07,1.9121248787785224e-07
26.0,0.029027861793887194,0.18434007465839386,1.2598052367429962e-07,0.24268822371959686,7.599983637481423e-15,0.20460695028305054,0.18420082330703735,0.2699221074581146,0.7451287508010864,0.12798938155174255,0.21295155584812164,0.29070961475372314,0.8146268129348755,7.961418624882105e-08,8.964789594338916e-08,1.2701936056505744e-07,1.4094223458571055e-07,1.0854321098322699e-07,1.2354154708465534e-07,1.0724479337431086e-07,1.665257034012227e-07,1.419404668671797e-07,1.1597623641784764e-07
27.0,0.017941079965679525,0.1696118414402008,7.641105013511599e-08,0.22342735528945923,2.399235434416146e-15,0.1865653693675995,0.15798203647136688,0.26071348786354065,0.7451287508010864,0.1173594668507576,0.19078055024147034,0.27388206124305725,0.8146268129348755,4.8288444907981896e-08,5.4374197468393346e-08,7.704113655980115e-08,8.548578652464376e-08,6.583478536498423e-08,7.493173605517536e-08,6.504725527606581e-08,1.0100294474305391e-07,8.609124500886968e-08,7.034314318550547e-08
28.0,0.011008784488176663,0.15602098405361176,4.634564464778701e-08,0.20502905547618866,7.574119909953487e-16,0.16959026455879211,0.13500288128852844,0.25177252292633057,0.7451287508010864,0.1074226126074791,0.1706487089395523,0.25770998001098633,0.8146268129348755,2.9288422346535416e-08,3.297961786184962e-08,4.672781138262728e-08,5.184975049684553e-08,3.993081579946351e-08,4.5448395302958434e-08,3.945315465508828e-08,6.126138270792316e-08,5.221697963071169e-08,4.2665273042564864e-08
29.0,0.006724756569565581,0.14351464807987213,2.8110054423029528e-08,0.18756578862667084,2.3910615135355826e-16,0.15371383726596832,0.11499999463558197,0.24309444427490234,0.7451287508010864,0.09816532582044601,0.1524234563112259,0.24220548570156097,0.8146268129348755,1.776432612778636e-08,2.0003149378818196e-08,2.834185026483242e-08,3.144846337478716e-08,2.4219264049712246e-08,2.7565845185983928e-08,2.3929547920695245e-08,3.715690686874474e-08,3.16711991036167e-08,2.58777962053265e-08
30.0,0.004096480225252409,0.13203229010105133,1.7049609853758136e-08,0.17108899354934692,7.548301022232195e-17,0.13894782960414886,0.09769093245267868,0.23467451333999634,0.7451287508010864,0.08956848829984665,0.13596896827220917,0.2273753136396408,0.8146268129348755,1.0774608445636633e-08,1.2132523389064956e-08,1.7190201138605485e-08,1.9074457237658247e-08,1.4689726201826436e-08,1.6719530266191154e-08,1.4514004486964365e-08,2.253680323598063e-08,1.9209553286206803e-08,1.5695676804325767e-08
31.0,0.0024912012617409472,0.12150906771421432,1.0341111112442936e-08,0.1556313931941986,2.3829195747662232e-17,0.12528596818447113,0.08278974890708923,0.22650796175003052,0.7451287508010864,0.08160851895809174,0.12114952504634857,0.2132217437028885,0.8146268129348755,6.535130368677299e-09,7.358747415148523e-09,1.0426384037191247e-08,1.1569243132017274e-08,8.909769324191745e-09,1.0140907722438262e-08,8.803188716550619e-09,1.3669262134533145e-08,1.1651183027467998e-08,9.519909206763986e-09
32.0,0.0015134136379614423,0.11187819391489029,6.272200945191658e-09,0.14120657742023468,7.522570742098121e-18,0.11270640045404434,0.07001808285713196,0.2185896337032318,0.7451287508010864,0.07425834983587265,0.10783236473798752,0.19974252581596375,0.8146268129348755,3.963756933821907e-09,4.46330592436867e-09,6.323921588494877e-09,7.0171006692382895e-09,5.404048266089404e-09,6.150771450975418e-09,5.339403859824257e-09,8.290826580243308e-09,7.066799728082802e-09,5.7741168115829325e-09
33.0,0.0009188256990618636,0.10307298600673676,3.804282177137299e-09,0.12781241536140442,2.3747964543557993e-18,0.10117460042238235,0.05911315977573395,0.21091459691524506,0.7451287508010864,0.06748839467763901,0.09588881582021713,0.18693134188652039,0.8146268129348755,2.4041401080115263e-09,2.7071318868066344e-09,3.835652333040762e-09,4.256086698183061e-09,3.2777209599501184e-09,3.730631465901752e-09,3.2385121455713876e-09,5.02864051527801e-09,4.286230701131121e-09,3.5021788789872038e-09
34.0,0.0005576253295158543,0.0950283482670784,2.3074137786320996e-09,0.11543221771717072,7.496983977800324e-19,0.0906464233994484,0.04983220621943474,0.20347782969474792,0.7451287508010864,0.06126733124256134,0.08519628643989563,0.17477838695049286,0.8146268129348755,1.458184685753833e-09,1.6419584892339338e-09,2.3264407399875154e-09,2.581447072843136e-09,1.9880382561924717e-09,2.262742364158098e-09,1.9642569081407897e-09,3.0500246491892484e-09,2.5997303348376017e-09,2.1241788659037596e-09
35.0,0.00033833814329899586,0.08768166601657867,1.3995172013837477e-09,0.10403832048177719,2.366701251291049e-19,0.08107002824544907,0.041955169290304184,0.19627371430397034,0.7451287508010864,0.05556284263730049,0.07563906908035278,0.16327084600925446,0.8146268129348755,8.844337194331313e-10,9.95898165695817e-10,1.4110576368069748e-09,1.5657267961047936e-09,1.205806155062373e-09,1.372422618892535e-09,1.1913820383397307e-09,1.8499334626125482e-09,1.576816155063996e-09,1.2883796088842409e-09
36.0,0.00020525710097726873,0.08097368478775024,8.488500914344629e-10,0.09359286725521088,7.471456537862084e-20,0.07238876074552536,0.03528532013297081,0.18929734826087952,0.7451287508010864,0.050342317670583725,0.06710873544216156,0.15239329636096954,0.8146268129348755,5.364361673198753e-10,6.040427714460854e-10,8.558497193450839e-10,9.496613065711883e-10,7.313584027155352e-10,8.324163964414294e-10,7.226097336839788e-10,1.122041363502865e-09,9.563873427765037e-10,7.814417341368632e-10
37.0,0.00012451115411255822,0.07484875619411469,5.148536059548739e-10,0.08405149728059769,2.3586425087967366e-20,0.06454310566186905,0.029648838564753532,0.18254348635673523,0.7451287508010864,0.04557322338223457,0.05950471758842468,0.1421279013156891,0.8146268129348755,3.2536498245824053e-10,3.6637046065984154e-10,5.190990948892458e-10,5.759986987781843e-10,4.435912944854313e-10,5.048860660892331e-10,4.38284958486114e-10,6.805524884302554e-10,5.800782459550451e-10,4.739683705330159e-10
38.0,7.552587770883541e-05,0.0692550390958786,3.1227449727523794e-10,0.07536458969116211,7.44598745293112e-21,0.05747220292687416,0.024893613532185555,0.1760067194700241,0.7451287508010864,0.04122365266084671,0.05273402854800224,0.13245508074760437,0.8146268129348755,1.9734383745778605e-10,2.222149172032351e-10,3.148495164794052e-10,3.4936087076355054e-10,2.690517204870297e-10,3.0622887874481883e-10,2.658332650127069e-10,4.127759497766772e-10,3.518352412040608e-10,2.8747634846231203e-10
39.0,4.581098464623628e-05,0.06414467096328735,1.89404056843781e-10,0.06747913360595703,2.3506112232057646e-21,0.05111544579267502,0.02088753692805767,0.1696816384792328,0.7451287508010864,0.03726266324520111,0.046711523085832596,0.12335387617349625,0.8146268129348755,1.1969508792349367e-10,1.347801603292664e-10,1.9096588494045727e-10,2.1189807942199637e-10,1.6318811752381716e-10,1.8573720384815498e-10,1.6123602560172042e-10,2.5036126913155685e-10,2.1339886095765248e-10,1.74363219284625e-10
40.0,2.7786585046042866e-05,0.05947357416152954,1.148793675497076e-10,0.06034080311655998,7.420633539167964e-22,0.04541349411010742,0.017516588792204857,0.16356314718723297,0.7451287508010864,0.033660415560007095,0.04135928303003311,0.11480208486318588,0.8146268129348755,7.259874064259828e-11,8.174829956068446e-11,1.158266641755424e-10,1.2852268190366347e-10,9.897859657898359e-11,1.1265530878320133e-10,9.779459297765454e-11,1.5185178573285533e-10,1.294329519185695e-10,1.0575663842232217e-10
41.0,1.6853716811509966e-05,0.0552014522254467,6.967785858729424e-11,0.05389445275068283,2.3426074025960688e-22,0.04030923545360565,0.014682945795357227,0.15764591097831726,0.7451287508010864,0.030388489365577698,0.0366065688431263,0.10677699744701385,0.8146268129348755,4.40333620562615e-11,4.958285006292792e-11,7.025242303470537e-11,7.795294704306593e-11,6.003355348048152e-11,6.832889875640552e-11,5.931541899506527e-11,9.21027637790902e-11,7.850505371572352e-11,6.41446436712815e-11
42.0,1.0222406730451858e-05,0.05129144340753555,4.226175753631516e-11,0.04808614403009415,7.395365882611628e-23,0.035748228430747986,0.012302949093282223,0.1519247591495514,0.7451287508010864,0.02741992473602295,0.032389163970947266,0.09925507754087448,0.8146268129348755,2.670758413734953e-11,3.007351875910026e-11,4.261024848965085e-11,4.728085239657475e-11,3.6412190797410115e-11,4.1443572040160376e-11,3.597662021420821e-11,5.5863150076288416e-11,4.761572202097351e-11,3.8905693042974165e-11
43.0,6.20024384295835e-06,0.04771003499627113,2.5633051679116595e-11,0.04286312311887741,2.3346306935579636e-23,0.031679198145866394,0.010305414907634258,0.14639435708522797,0.7451287508010864,0.024729344993829727,0.02864917553961277,0.09221276640892029,0.8146268129348755,1.6198968626157275e-11,1.8240511172837338e-11,2.5844422126947174e-11,2.8677286595870132e-11,2.2085110105935437e-11,2.5136797090366525e-11,2.182092319275457e-11,3.388271326939706e-11,2.888039529007443e-11,2.3597495667932334e-11
44.0,3.7606529778130528e-06,0.0444268062710762,1.554723174538261e-11,0.0381748341023922,7.37015625466348e-24,0.02805432304739952,0.00862985011190176,0.14104974269866943,0.7451287508010864,0.022292988374829292,0.025334378704428673,0.08562639355659485,0.8146268129348755,9.825171127487423e-12,1.106342927515669e-11,1.567543440254905e-11,1.739365355776137e-11,1.3395296402379168e-11,1.524623812228261e-11,1.3235058939640132e-11,2.0550904432141397e-11,1.7516845208050473e-11,1.4312604615037006e-11
45.0,2.2809568458975135e-06,0.04141416773200035,9.429872727232115e-12,0.03397337719798088,2.326690019686009e-24,0.024829285219311714,0.007225084118545055,0.1358855962753296,0.7451287508010864,0.02008865773677826,0.022397901862859726,0.07947263866662979,0.8146268129348755,5.959267525744465e-12,6.71030905694485e-12,9.507631569460186e-12,1.0549784167201998e-11,8.124657963981303e-12,9.247310866443975e-12,8.027469029995516e-12,1.2464753622918006e-11,1.0624503680122937e-11,8.681033519364477e-12
46.0,1.3834722891290024e-06,0.03864709660410881,5.719506926254263e-12,0.030213618651032448,7.345061208761816e-25,0.02196313999593258,0.006047826260328293,0.13089700043201447,0.7451287508010864,0.01809578575193882,0.019797706976532936,0.07372823357582092,0.8146268129348755,3.614478463793863e-12,4.070008179184419e-12,5.7666700481293465e-12,6.3987675507589225e-12,4.9278541548330804e-12,5.608777560392067e-12,4.8689060865859136e-12,7.560255238063895e-12,6.444087226224266e-12,5.2653129874876206e-12
47.0,8.39119106505503e-07,0.0361030213534832,3.469056309211974e-12,0.02685350924730301,2.318759009360143e-25,0.019418612122535706,0.005061585456132889,0.12607882916927338,0.7451287508010864,0.016295306384563446,0.01749618910253048,0.06837064772844315,0.8146268129348755,2.1922920071619972e-12,2.4685847459565395e-12,3.497662188636976e-12,3.8810487039096005e-12,2.9888946314985494e-12,3.401895553886015e-12,2.95314082077581e-12,4.585526597138786e-12,3.9085364765675576e-12,3.193573759894363e-12
48.0,5.089517397899057e-07,0.03376154974102974,2.1040890118066122e-12,0.023854002356529236,7.320078846710081e-26,0.017161620780825615,0.0042356024496257305,0.12142638117074966,0.7451287508010864,0.01466965489089489,0.015459715388715267,0.06337785720825195,0.8146268129348755,1.3296923173866996e-12,1.4972723345215636e-12,2.1214393547259186e-12,2.353975030759151e-12,1.8128562326543637e-12,2.0633539545719593e-12,1.7911704502494602e-12,2.7812624720924153e-12,2.370647207643413e-12,1.9370003994296834e-12
49.0,3.0869493549571523e-07,0.031604208052158356,1.2761944964251675e-12,0.02117922529578209,2.3108632512559794e-26,0.015161263756453991,0.003544013947248459,0.11693472415208817,0.7451287508010864,0.01320269238203764,0.013658341020345688,0.0587284229695797,0.8146268129348755,8.064991584793753e-13,9.081415768268388e-13,1.2867180113622547e-12,1.4277580283534145e-12,1.0995528867560106e-12,1.2514874352872017e-12,1.0863997948475798e-12,1.6869209620322025e-12,1.4378702147978715e-12,1.1748501301297202e-12
50.0,1.8723298003165902e-07,0.029614340513944626,7.740510898383887e-13,0.018796199932694435,7.295126036127414e-27,0.013389627449214458,0.0029650710057467222,0.1125989630818367,0.7451287508010864,0.01187957264482975,0.012065337039530277,0.05440180376172066,0.8146268129348755,4.891664666501792e-13,5.508157097052537e-13,7.804339242956761e-13,8.659790188472053e-13,6.669125377930536e-13,7.590654997468181e-13,6.589347842805721e-13,1.023169283984462e-12,8.721123699624989e-13,7.125826244910525e-13
51.0,1.1356255656731118e-07,0.027776960283517838,4.694857181709609e-13,0.01667485386133194,2.302994671875191e-27,0.011821528896689415,0.0024805068969726562,0.10841478407382965,0.7451287508010864,0.010686750523746014,0.010656936094164848,0.050378210842609406,0.8146268129348755,2.9669445972663105e-13,3.3408661578760986e-13,4.733571029651758e-13,5.252428255986944e-13,4.0450290151824735e-13,4.603964983265373e-13,3.9966414941729716e-13,6.205835408127985e-13,5.289628910969027e-13,4.322032093323178e-13


==> data/synth_sig_turntype_boxplots_2025-09-08.csv <==
true_sig,ours_sig,exp_sig,nomem_sig,mem_sig
1.2594261169433594,1.2578729391098022,1.2947181463241577,1.3864500522613525,1.5345730781555176
1.2996580600738525,1.3200966119766235,1.3152551651000977,1.3864482641220093,1.5575926303863525
1.2773504257202148,1.274962306022644,1.3005588054656982,1.3864524364471436,1.5543383359909058
1.2573450803756714,1.2576704025268555,1.281640648841858,1.386460542678833,1.5467066764831543
1.2420423030853271,1.2426899671554565,1.277869462966919,1.3864631652832031,1.5215950012207031
1.2677028179168701,1.2727327346801758,1.2829781770706177,1.3864469528198242,1.5519306659698486
1.276307463645935,1.2726953029632568,1.29241943359375,1.386452555656433,1.5519407987594604
1.2916442155838013,1.2860227823257446,1.29972505569458,1.386457920074463,1.5771868228912354
1.2925145626068115,1.2829738855361938,1.3072412014007568,1.3864545822143555,1.5453870296478271
1.2835354804992676,1.2991763353347778,1.2972618341445923,1.386446237564087,1.5543243885040283


==> data/synth_sig_vanilla_boxplots_2025-09-08.csv <==
true_sig,ours_sig,exp_sig,nomem_sig,mem_sig
1.2796461582183838,1.2807079553604126,1.3107200860977173,1.3865731954574585,1.6661839485168457
1.3166521787643433,1.3297499418258667,1.3291116952896118,1.3865731954574585,1.7046408653259277
1.2851734161376953,1.2863240242004395,1.3100659847259521,1.3865731954574585,1.6914266347885132
1.2662560939788818,1.267488718032837,1.2911409139633179,1.3865731954574585,1.6508022546768188
1.2540351152420044,1.259190320968628,1.2857509851455688,1.3865731954574585,1.6124467849731445
1.2917553186416626,1.292439341545105,1.3068232536315918,1.3865731954574585,1.6918772459030151
1.2939653396606445,1.2933975458145142,1.313783884048462,1.3865731954574585,1.6908737421035767
1.303882360458374,1.305406093597412,1.3169618844985962,1.3865731954574585,1.6993392705917358
1.3070940971374512,1.306412696838379,1.3223551511764526,1.3865731954574585,1.6737480163574219
1.303391933441162,1.3144686222076416,1.318607211112976,1.3865731954574585,1.7059669494628906

